Quickest Eigenvalue-Based Spectrum Sensing using Random Matrix Theory

We investigate the potential of quickest detection based on the eigenvalues of the sample covariance matrix for spectrum sensing applications. A simple phase shift keying (PSK) model with additive white Gaussian noise (AWGN), with $1$ primary user (PU) and $K$ secondary users (SUs) is considered. Under both detection hypotheses $\mathcal{H}_0$ (noise only) and $\mathcal{H}_1$ (signal + noise) the eigenvalues of the sample covariance matrix follow Wishart distributions. For the case of $K = 2$ SUs, we derive an analytical formulation of the probability density function (PDF) of the maximum-minimum eigenvalue (MME) detector under $\mathcal{H}_1$. Utilizing results from the literature under $\mathcal{H}_0$, we investigate two detection schemes. First, we calculate the receiver operator characteristic (ROC) for MME block detector based on analytical results. Second, we introduce two eigenvalue-based quickest detection algorithms: a cumulative sum (CUSUM) algorithm, when the signal-to-noise ratio (SNR) of the PU signal is known and an algorithm using the generalized likelihood ratio, in case the SNR is unknown. Bounds on the mean time to false-alarm $\tau_\text{fa}$ and the mean time to detection $\tau_\text{d}$ are given for the CUSUM algorithm. Numerical simulations illustrate the potential advantages of the quickest detection approach over the block detection scheme.

==> figures/QD_plot_data_cusum_t_d.dat <==
%auto-ignore
0.1 2.611
0.2 3.211
0.3 3.991
0.4 4.771
0.5 5.681
0.6 6.58
0.7 7.669
0.8 8.709
0.9 9.896
1 11.259
1.1 12.382
1.2 13.667
1.3 14.962
1.4 16.31
1.5 17.803
1.6 19.296
1.7 20.868
1.8 22.492
1.9 23.978
2 25.42
2.1 27.095
2.2 28.872
2.3 30.612
2.4 32.102
2.5 33.914
2.6 35.344
2.7 37.004
2.8 38.459
2.9 39.838
3 41.754
3.1 43.087
3.2 44.479
3.3 46.072
3.4 47.379
3.5 49.385
3.6 50.953
3.7 52.852
3.8 54.871
3.9 56.414
4 58.138
4.1 59.386
4.2 61.308
4.3 62.877
4.4 64.215
4.5 65.949
4.6 67.29
4.7 68.726
4.8 70.293
4.9 71.431
5 73.127
5.1 74.704
5.2 76.438
5.3 77.979
5.4 79.653
5.5 81.341
5.6 82.837
5.7 84.465
5.8 85.853
5.9 87.902
6 89.855
6.1 91.531
6.2 92.906
6.3 94.607
6.4 96.591
6.5 98.428
6.6 99.906
6.7 101.78
6.8 102.82
6.9 104.29
7 105.96
7.1 107.48
7.2 108.91
7.3 110.33
7.4 111.72
7.5 112.91
7.6 114.34
7.7 115.92
7.8 117.5
7.9 118.99
8 120.83
8.1 122.27
8.2 123.66
8.3 125.38
8.4 126.78
8.5 128.21
8.6 130.38
8.7 132.4
8.8 133.71
8.9 135.36
9 136.92
9.1 138.91
9.2 140.27
9.3 142.22
9.4 143.42
9.5 144.84
9.6 146.14
9.7 147.74
9.8 149.38
9.9 150.92
10 152.51


==> figures/QD_plot_data_cusum_t_fa.dat <==
%auto-ignore
0.1 3.705
0.2 5.043
0.3 6.429
0.4 8.118
0.5 10.633
0.6 13.297
0.7 16.495
0.8 21.234
0.9 25.721
1 31.548
1.1 37.638
1.2 45.801
1.3 55.137
1.4 64.128
1.5 74.462
1.6 85.263
1.7 97.688
1.8 112.04
1.9 129.5
2 147.68
2.1 171.1
2.2 196.01
2.3 221.04
2.4 252.61
2.5 279.3
2.6 316.75
2.7 358.55
2.8 391.16
2.9 441.18
3 486.85
3.1 541.95
3.2 597.95
3.3 653.96
3.4 711.63
3.5 786.3
3.6 874.17
3.7 993.41
3.8 1098.9
3.9 1241.4
4 1376.6
4.1 1543.8
4.2 1729
4.3 1897.7
4.4 2118.4
4.5 2410.8
4.6 2661.5
4.7 2945.2
4.8 3227.8
4.9 3515.1
5 3937.4
5.1 4433.9
5.2 4944.7
5.3 5459.1
5.4 5984.7
5.5 6604.5
5.6 7357.5
5.7 8189.3
5.8 8889.3
5.9 9780.5
6 10752
6.1 12054
6.2 13332
6.3 14644
6.4 16223
6.5 18097
6.6 19952
6.7 22327
6.8 24813
6.9 27538
7 30260
7.1 33964
7.2 37837
7.3 41897
7.4 47134
7.5 52286
7.6 56925
7.7 61525
7.8 67608
7.9 73557
8 82173
8.1 89418
8.2 1.0044e+05
8.3 1.1195e+05
8.4 1.2626e+05
8.5 1.4043e+05
8.6 Inf
8.7 Inf
8.8 Inf
8.9 Inf
9 Inf
9.1 Inf
9.2 Inf
9.3 Inf
9.4 Inf
9.5 Inf
9.6 Inf
9.7 Inf
9.8 Inf
9.9 Inf
10 Inf


==> figures/QD_plot_data_glr_t_d.dat <==
%auto-ignore
0.1 2.554
0.2 2.953
0.3 3.303
0.4 3.688
0.5 4.169
0.6 4.519
0.7 4.781
0.8 5.225
0.9 5.629
1 6.141
1.1 6.578
1.2 7.198
1.3 7.756
1.4 8.25
1.5 8.81
1.6 9.324
1.7 9.963
1.8 10.657
1.9 11.42
2 12.092
2.1 12.701
2.2 13.476
2.3 14.095
2.4 14.998
2.5 15.921
2.6 16.71
2.7 17.667
2.8 18.578
2.9 19.639
3 20.438
3.1 21.703
3.2 23.043
3.3 24.343
3.4 25.264
3.5 26.532
3.6 28.122
3.7 29.716
3.8 31.216
3.9 32.574
4 34.225
4.1 35.323
4.2 36.529
4.3 38.018
4.4 39.89
4.5 42.186
4.6 43.966
4.7 45.037
4.8 46.363
4.9 48.615
5 49.866
5.1 51.794
5.2 53.962
5.3 55.099
5.4 56.492
5.5 58.014
5.6 59.677
5.7 61.078
5.8 62.88
5.9 64.543
6 66.418
6.1 68.343
6.2 69.96
6.3 71.163
6.4 73.269
6.5 76.136
6.6 78.151
6.7 79.878
6.8 81.707
6.9 83.987
7 85.57
7.1 87.589
7.2 89.434
7.3 91.062
7.4 93.025
7.5 94.263
7.6 96.171
7.7 97.871
7.8 99.714
7.9 101.57
8 103.22
8.1 104.8
8.2 106.69
8.3 108.43
8.4 109.99
8.5 111.82
8.6 113.82
8.7 115.4
8.8 117.01
8.9 118.88
9 120.2
9.1 121.91
9.2 123.52
9.3 124.85
9.4 126.75
9.5 128.22
9.6 129.68
9.7 131.23
9.8 132.97
9.9 134.21
10 136.33


==> figures/QD_plot_data_glr_t_fa.dat <==
%auto-ignore
0.1 3.638
0.2 4.395
0.3 5.288
0.4 5.936
0.5 6.674
0.6 7.374
0.7 8.323
0.8 9.209
0.9 10.407
1 11.682
1.1 13.042
1.2 14.734
1.3 16.308
1.4 18.193
1.5 20.594
1.6 22.807
1.7 25.262
1.8 27.733
1.9 30.954
2 34.008
2.1 37.508
2.2 40.397
2.3 43.811
2.4 47.685
2.5 52.549
2.6 57.587
2.7 63.068
2.8 68.275
2.9 73.982
3 81.555
3.1 90.638
3.2 98.916
3.3 106.97
3.4 120.54
3.5 129.93
3.6 141.01
3.7 151.5
3.8 171.57
3.9 191.2
4 212.16
4.1 227.14
4.2 243.73
4.3 264.55
4.4 284.71
4.5 313.69
4.6 339.35
4.7 365.21
4.8 407.63
4.9 445.75
5 488.65
5.1 533.52
5.2 579.8
5.3 635.24
5.4 687.12
5.5 753.03
5.6 822.2
5.7 904.69
5.8 988.45
5.9 1075.4
6 1143.2
6.1 1263.1
6.2 1353.8
6.3 Inf
6.4 Inf
6.5 Inf
6.6 Inf
6.7 Inf
6.8 Inf
6.9 Inf
7 Inf
7.1 Inf
7.2 Inf
7.3 Inf
7.4 Inf
7.5 Inf
7.6 Inf
7.7 Inf
7.8 Inf
7.9 Inf
8 Inf
8.1 Inf
8.2 Inf
8.3 Inf
8.4 Inf
8.5 Inf
8.6 Inf
8.7 Inf
8.8 Inf
8.9 Inf
9 Inf
9.1 Inf
9.2 Inf
9.3 Inf
9.4 Inf
9.5 Inf
9.6 Inf
9.7 Inf
9.8 Inf
9.9 Inf
10 Inf


==> figures/QD_plot_data_theo_t_d.dat <==
%auto-ignore
0.1 4.4874
0.2 6.1198
0.3 7.7523
0.4 9.3848
0.5 11.017
0.6 12.65
0.7 14.282
0.8 15.915
0.9 17.547
1 19.18
1.1 20.812
1.2 22.445
1.3 24.077
1.4 25.709
1.5 27.342
1.6 28.974
1.7 30.607
1.8 32.239
1.9 33.872
2 35.504
2.1 37.137
2.2 38.769
2.3 40.402
2.4 42.034
2.5 43.667
2.6 45.299
2.7 46.932
2.8 48.564
2.9 50.197
3 51.829
3.1 53.462
3.2 55.094
3.3 56.726
3.4 58.359
3.5 59.991
3.6 61.624
3.7 63.256
3.8 64.889
3.9 66.521
4 68.154
4.1 69.786
4.2 71.419
4.3 73.051
4.4 74.684
4.5 76.316
4.6 77.949
4.7 79.581
4.8 81.214
4.9 82.846
5 84.478
5.1 86.111
5.2 87.743
5.3 89.376
5.4 91.008
5.5 92.641
5.6 94.273
5.7 95.906
5.8 97.538
5.9 99.171
6 100.8
6.1 102.44
6.2 104.07
6.3 105.7
6.4 107.33
6.5 108.97
6.6 110.6
6.7 112.23
6.8 113.86
6.9 115.5
7 117.13
7.1 118.76
7.2 120.39
7.3 122.03
7.4 123.66
7.5 125.29
7.6 126.92
7.7 128.56
7.8 130.19
7.9 131.82
8 133.45
8.1 135.09
8.2 136.72
8.3 138.35
8.4 139.98
8.5 141.61
8.6 143.25
8.7 144.88
8.8 146.51
8.9 148.14
9 149.78
9.1 151.41
9.2 153.04
9.3 154.67
9.4 156.31
9.5 157.94
9.6 159.57
9.7 161.2
9.8 162.84
9.9 164.47
10 166.1


==> figures/QD_plot_data_theo_t_fa.dat <==
%auto-ignore
0.1 -1.7513
0.2 -1.449
0.3 -0.91905
0.4 -0.13752
0.5 0.92206
0.6 2.2889
0.7 3.9954
0.8 6.0773
0.9 8.5739
1 11.529
1.1 14.991
1.2 19.012
1.3 23.653
1.4 28.977
1.5 35.057
1.6 41.973
1.7 49.812
1.8 58.67
1.9 68.657
2 79.89
2.1 92.499
2.2 106.63
2.3 122.45
2.4 140.12
2.5 159.85
2.6 181.84
2.7 206.35
2.8 233.63
2.9 263.98
3 297.71
3.1 335.19
3.2 376.8
3.3 422.99
3.4 474.23
3.5 531.06
3.6 594.05
3.7 663.87
3.8 741.23
3.9 826.92
4 921.82
4.1 1026.9
4.2 1143.2
4.3 1272
4.4 1414.4
4.5 1572.1
4.6 1746.6
4.7 1939.5
4.8 2153
4.9 2389.1
5 2650.3
5.1 2939.1
5.2 3258.5
5.3 3611.7
5.4 4002.2
5.5 4434
5.6 4911.4
5.7 5439.2
5.8 6022.7
5.9 6667.7
6 7380.8
6.1 8169.1
6.2 9040.5
6.3 10004
6.4 11068
6.5 12245
6.6 13546
6.7 14984
6.8 16573
6.9 18330
7 20272
7.1 22418
7.2 24790
7.3 27411
7.4 30309
7.5 33511
7.6 37050
7.7 40962
7.8 45285
7.9 50064
8 55345
8.1 61181
8.2 67632
8.3 74761
8.4 82641
8.5 91349
8.6 1.0097e+05
8.7 1.1161e+05
8.8 1.2336e+05
8.9 1.3636e+05
9 1.5072e+05
9.1 1.6658e+05
9.2 1.8412e+05
9.3 2.035e+05
9.4 2.2493e+05
9.5 2.486e+05
9.6 2.7476e+05
9.7 3.0368e+05
9.8 3.3564e+05
9.9 3.7096e+05
10 4.0999e+05


==> figures/glr_initial_effects_data_cs.dat <==
%auto-ignore
1 0.49846
2 0.46047
3 0.062847
4 0.91657
5 0.54772
6 0.96
7 2.5406
8 2.62
9 2.2573
10 1.8863
11 3.1863
12 3.5404
13 3.2835
14 3.6937
15 3.5914
16 4.8313
17 5.0274
18 4.9636
19 5.0337
20 5.0288
21 5.01
22 5.202
23 5.031
24 4.7397
25 4.6886
26 4.7548
27 4.4716
28 4.6991
29 4.8753
30 4.6167
31 4.2867
32 4.3546
33 4.0912
34 4.8441
35 4.67
36 5.6271
37 5.4387
38 5.1872
39 5.0293
40 5.2257
41 5.6144
42 5.186
43 5.1464
44 5.872
45 6.0434
46 6.3481
47 6.7262
48 6.5798
49 7.0389
50 7.5116
51 7.2942
52 7.3785
53 7.5748
54 7.3718
55 7.4384
56 7.2871
57 6.9908
58 7.0845
59 7.0515
60 7.095
61 6.9855
62 7.8159
63 7.5243
64 7.1828
65 6.795
66 7.1331
67 7.6726
68 7.5484
69 7.6357
70 7.4409
71 7.4217
72 7.2914
73 7.2721
74 7.1125
75 7.1142
76 6.6996
77 6.4553
78 6.6498
79 7.2748
80 7.2486
81 6.8543
82 6.8509
83 6.718
84 6.6594
85 6.4481
86 7.2885
87 7.4144
88 7.0012
89 6.7498
90 6.3137
91 5.8684
92 5.8755
93 5.9047
94 5.8201
95 5.4234
96 6.1855
97 5.8051
98 5.6214
99 5.8267
100 5.4732
101 5.6045
102 5.5608
103 5.6037
104 6.3043
105 6.2738
106 5.8883
107 5.9347
108 6.0003
109 5.9658
110 6.273
111 5.9742
112 6.4565
113 6.3197
114 6.4747
115 6.1493
116 6.4739
117 6.3386
118 6.0747
119 5.723
120 5.7226
121 5.6081
122 5.9196
123 6.1656
124 6.2806
125 6.6829
126 7.7781
127 7.3397
128 7.9729
129 8.4843
130 8.9144
131 9.6082
132 9.7682
133 9.456
134 9.1914
135 8.8861
136 8.7716
137 8.6941
138 9.1938
139 9.0696
140 10.041
141 10.302
142 10.934
143 10.544
144 10.47
145 11.14
146 10.937
147 10.909
148 10.668
149 10.517
150 10.146
151 10.878
152 10.954
153 11.171
154 10.752
155 10.342
156 10.055
157 9.7037
158 9.3641
159 9.5124
160 9.4696
161 9.8901
162 10.31
163 10.842
164 11.635
165 11.528
166 11.217
167 11.649
168 11.247
169 11.221
170 11.215
171 10.978
172 10.636
173 10.691
174 10.499
175 10.825
176 11.675
177 11.497
178 11.134
179 11.177
180 10.762
181 10.672
182 11.467
183 11.204
184 11.452
185 11.546
186 11.911
187 11.641
188 11.474
189 11.629
190 12.389
191 12.062
192 11.679
193 12.307
194 12.596
195 12.837
196 13.734
197 13.381
198 13.019
199 13.276
200 13.516
201 13.358
202 13.324
203 13.166
204 13.062
205 12.922
206 12.975
207 12.572
208 12.585
209 12.246
210 13.149
211 13.315
212 13.1
213 13.636
214 13.591
215 13.447
216 13.126
217 13.548
218 14.058
219 13.825
220 13.643
221 13.813
222 13.605
223 13.677
224 14
225 13.644
226 15.295
227 14.936
228 14.69
229 14.41
230 14.399
231 14.386
232 14.432
233 14.3
234 14.673
235 14.403
236 14.778
237 15.639
238 15.55
239 15.513
240 15.638
241 15.443
242 15.617
243 15.162
244 15.036
245 15.662
246 15.727
247 15.447
248 16.504
249 16.443
250 16.281


==> figures/glr_initial_effects_data_gl.dat <==
%auto-ignore
1 1.0898
2 0.6838
3 0.082982
4 2.3655
5 0.61516
6 1.3341
7 5.7572
8 4.8966
9 3.4107
10 2.3674
11 4.9024
12 5.5561
13 4.6846
14 5.4392
15 5.0336
16 7.5488
17 7.8185
18 7.4515
19 7.4365
20 7.2572
21 7.0634
22 7.3389
23 6.8288
24 6.1054
25 5.9183
26 5.9596
27 5.3614
28 5.6879
29 5.9289
30 5.4123
31 4.8188
32 4.8831
33 4.4481
34 5.5076
35 5.1962
36 6.5984
37 6.2371
38 5.7945
39 5.5209
40 5.7758
41 6.3137
42 5.6237
43 5.5405
44 6.5311
45 6.7501
46 7.1691
47 7.7023
48 7.4316
49 8.0876
50 8.7788
51 8.3758
52 8.4638
53 8.7284
54 8.3629
55 8.4251
56 8.1546
57 7.674
58 7.7787
59 7.7008
60 7.7334
61 7.5513
62 8.6761
63 8.2124
64 7.6962
65 7.1505
66 7.5671
67 8.2652
68 8.0677
69 8.1633
70 7.8797
71 7.8371
72 7.6493
73 7.6109
74 7.3956
75 7.3834
76 6.8633
77 6.5691
78 6.7858
79 7.5086
80 7.4658
81 6.9852
82 6.9727
83 6.8129
84 6.7412
85 6.4984
86 7.432
87 7.5694
88 7.0852
89 6.7991
90 6.327
91 5.8685
92 5.8756
93 5.9048
94 5.8202
95 5.4376
96 6.1856
97 5.8113
98 5.6363
99 5.8357
100 5.5042
101 5.6289
102 5.5915
103 5.6341
104 6.3061
105 6.2783
106 5.9122
107 5.9582
108 6.022
109 5.9929
110 6.2868
111 6.0084
112 6.4681
113 6.3381
114 6.489
115 6.186
116 6.4925
117 6.3684
118 6.1277
119 5.8171
120 5.8209
121 5.7233
122 6.0063
123 6.2304
124 6.3392
125 6.7161
126 7.7782
127 7.3516
128 7.973
129 8.486
130 8.9301
131 9.6599
132 9.8284
133 9.4866
134 9.2073
135 8.8878
136 8.7718
137 8.6942
138 9.2008
139 9.0699
140 10.077
141 10.355
142 11.033
143 10.603
144 10.519
145 11.236
146 11.011
147 10.976
148 10.712
149 10.545
150 10.158
151 10.92
152 10.998
153 11.228
154 10.776
155 10.347
156 10.056
157 9.7038
158 9.3738
159 9.5182
160 9.4786
161 9.8903
162 10.31
163 10.848
164 11.666
165 11.553
166 11.228
167 11.674
168 11.254
169 11.225
170 11.217
171 10.978
172 10.636
173 10.691
174 10.5
175 10.826
176 11.679
177 11.497
178 11.134
179 11.178
180 10.768
181 10.683
182 11.467
183 11.204
184 11.452
185 11.546
186 11.911
187 11.641
188 11.474
189 11.629
190 12.389
191 12.063
192 11.68
193 12.307
194 12.596
195 12.839
196 13.765
197 13.395
198 13.019
199 13.282
200 13.529
201 13.363
202 13.326
203 13.166
204 13.062
205 12.922
206 12.976
207 12.572
208 12.585
209 12.26
210 13.15
211 13.315
212 13.1
213 13.637
214 13.591
215 13.448
216 13.126
217 13.549
218 14.058
219 13.825
220 13.643
221 13.813
222 13.605
223 13.678
224 14.001
225 13.645
226 15.309
227 14.936
228 14.69
229 14.411
230 14.4
231 14.386
232 14.433
233 14.3
234 14.673
235 14.403
236 14.778
237 15.639
238 15.55
239 15.513
240 15.638
241 15.443
242 15.617
243 15.163
244 15.037
245 15.663
246 15.727
247 15.447
248 16.509
249 16.445
250 16.282


==> figures/glr_initial_effects_data_gl_k.dat <==
%auto-ignore
1 1
2 1
3 1
4 4
5 4
6 4
7 7
8 4
9 4
10 4
11 4
12 4
13 4
14 4
15 4
16 4
17 4
18 4
19 4
20 4
21 4
22 4
23 4
24 4
25 4
26 4
27 4
28 4
29 4
30 4
31 4
32 4
33 4
34 4
35 4
36 4
37 4
38 4
39 4
40 4
41 4
42 4
43 4
44 4
45 4
46 4
47 4
48 4
49 4
50 4
51 4
52 4
53 4
54 4
55 4
56 4
57 4
58 4
59 4
60 4
61 4
62 4
63 4
64 4
65 1
66 4
67 4
68 4
69 4
70 1
71 1
72 1
73 1
74 1
75 1
76 1
77 1
78 1
79 1
80 1
81 1
82 1
83 1
84 1
85 1
86 1
87 1
88 1
89 1
90 1
91 1
92 1
93 1
94 1
95 1
96 1
97 1
98 1
99 1
100 1
101 1
102 1
103 1
104 1
105 1
106 1
107 1
108 1
109 1
110 1
111 1
112 1
113 1
114 1
115 1
116 1
117 1
118 1
119 1
120 1
121 1
122 1
123 1
124 1
125 1
126 1
127 1
128 1
129 1
130 1
131 1
132 1
133 1
134 1
135 1
136 1
137 1
138 1
139 1
140 1
141 1
142 1
143 1
144 1
145 1
146 1
147 1
148 1
149 1
150 1
151 1
152 1
153 1
154 1
155 1
156 1
157 1
158 1
159 1
160 1
161 1
162 1
163 1
164 1
165 1
166 1
167 1
168 1
169 1
170 1
171 1
172 1
173 1
174 1
175 1
176 1
177 1
178 1
179 1
180 1
181 1
182 1
183 1
184 1
185 1
186 1
187 1
188 1
189 1
190 1
191 1
192 1
193 1
194 1
195 1
196 1
197 1
198 1
199 1
200 1
201 1
202 1
203 1
204 1
205 1
206 1
207 1
208 1
209 1
210 1
211 1
212 1
213 1
214 1
215 1
216 1
217 1
218 1
219 1
220 1
221 1
222 1
223 1
224 1
225 1
226 1
227 1
228 1
229 1
230 1
231 1
232 1
233 1
234 1
235 1
236 1
237 1
238 1
239 1
240 1
241 1
242 1
243 1
244 1
245 1
246 1
247 1
248 1
249 1
250 1


==> figures/glr_initial_effects_data_gl_snr.dat <==
%auto-ignore
1 -11.1
2 -12.7
3 -16
4 -9.9
5 -13.2
6 -12.6
7 -8.3
8 -11.4
9 -12.3
10 -13.1
11 -12.2
12 -12.2
13 -12.6
14 -12.5
15 -12.7
16 -12.2
17 -12.3
18 -12.4
19 -12.5
20 -12.6
21 -12.7
22 -12.7
23 -12.9
24 -13.1
25 -13.2
26 -13.3
27 -13.5
28 -13.4
29 -13.4
30 -13.6
31 -13.8
32 -13.8
33 -14
34 -13.8
35 -13.9
36 -13.6
37 -13.7
38 -13.9
39 -14
40 -13.9
41 -13.8
42 -14
43 -14.1
44 -13.9
45 -13.9
46 -13.8
47 -13.7
48 -13.8
49 -13.7
50 -13.7
51 -13.7
52 -13.7
53 -13.7
54 -13.8
55 -13.8
56 -13.9
57 -14
58 -14
59 -14
60 -14
61 -14.1
62 -13.9
63 -14
64 -14.1
65 -14.3
66 -14.2
67 -14.1
68 -14.2
69 -14.2
70 -14.3
71 -14.3
72 -14.4
73 -14.4
74 -14.4
75 -14.4
76 -14.6
77 -14.6
78 -14.6
79 -14.5
80 -14.5
81 -14.6
82 -14.6
83 -14.7
84 -14.7
85 -14.8
86 -14.6
87 -14.6
88 -14.7
89 -14.8
90 -14.9
91 -15
92 -15
93 -15
94 -15
95 -15.1
96 -15
97 -15.1
98 -15.1
99 -15.1
100 -15.2
101 -15.2
102 -15.2
103 -15.2
104 -15.1
105 -15.1
106 -15.2
107 -15.2
108 -15.2
109 -15.2
110 -15.1
111 -15.2
112 -15.1
113 -15.1
114 -15.1
115 -15.2
116 -15.1
117 -15.2
118 -15.2
119 -15.3
120 -15.3
121 -15.3
122 -15.3
123 -15.3
124 -15.2
125 -15.2
126 -15
127 -15.1
128 -15
129 -14.9
130 -14.9
131 -14.8
132 -14.8
133 -14.8
134 -14.9
135 -14.9
136 -15
137 -15
138 -14.9
139 -14.9
140 -14.8
141 -14.8
142 -14.7
143 -14.8
144 -14.8
145 -14.7
146 -14.8
147 -14.8
148 -14.8
149 -14.9
150 -14.9
151 -14.8
152 -14.8
153 -14.8
154 -14.9
155 -14.9
156 -15
157 -15
158 -15.1
159 -15.1
160 -15.1
161 -15
162 -15
163 -14.9
164 -14.9
165 -14.9
166 -14.9
167 -14.9
168 -14.9
169 -14.9
170 -14.9
171 -15
172 -15
173 -15
174 -15.1
175 -15
176 -14.9
177 -15
178 -15
179 -15
180 -15.1
181 -15.1
182 -15
183 -15
184 -15
185 -15
186 -15
187 -15
188 -15
189 -15
190 -15
191 -15
192 -15
193 -15
194 -15
195 -14.9
196 -14.9
197 -14.9
198 -15
199 -14.9
200 -14.9
201 -14.9
202 -14.9
203 -15
204 -15
205 -15
206 -15
207 -15
208 -15
209 -15.1
210 -15
211 -15
212 -15
213 -15
214 -15
215 -15
216 -15
217 -15
218 -15
219 -15
220 -15
221 -15
222 -15
223 -15
224 -15
225 -15
226 -14.9
227 -15
228 -15
229 -15
230 -15
231 -15
232 -15
233 -15
234 -15
235 -15
236 -15
237 -14.9
238 -15
239 -15
240 -15
241 -15
242 -15
243 -15
244 -15
245 -15
246 -15
247 -15
248 -14.9
249 -14.9
250 -15


==> figures/glr_numsamples_spread_p_d_data_1.dat <==
%auto-ignore
0 0
5000 0
10000 0.005
15000 0.008
20000 0.011
25000 0.021
30000 0.027
35000 0.035
40000 0.039
45000 0.044
50000 0.05
55000 0.055
60000 0.066
65000 0.076
70000 0.083
75000 0.087
80000 0.096
85000 0.105
90000 0.118
95000 0.124
1e+05 0.141
1.05e+05 0.147
1.1e+05 0.153
1.15e+05 0.163
1.2e+05 0.171
1.25e+05 0.178
1.3e+05 0.185
1.35e+05 0.197
1.4e+05 0.203
1.45e+05 0.217
1.5e+05 0.231
1.55e+05 0.236
1.6e+05 0.25
1.65e+05 0.259
1.7e+05 0.27
1.75e+05 0.28
1.8e+05 0.287
1.85e+05 0.293
1.9e+05 0.3
1.95e+05 0.308
2e+05 0.315
2.05e+05 0.326
2.1e+05 0.343
2.15e+05 0.351
2.2e+05 0.363
2.25e+05 0.373
2.3e+05 0.381
2.35e+05 0.394
2.4e+05 0.401
2.45e+05 0.412
2.5e+05 0.424
2.55e+05 0.435
2.6e+05 0.451
2.65e+05 0.462
2.7e+05 0.477
2.75e+05 0.487
2.8e+05 0.495
2.85e+05 0.503
2.9e+05 0.511
2.95e+05 0.517
3e+05 0.526
3.05e+05 0.535
3.1e+05 0.539
3.15e+05 0.546
3.2e+05 0.551
3.25e+05 0.566
3.3e+05 0.575
3.35e+05 0.585
3.4e+05 0.597
3.45e+05 0.606
3.5e+05 0.62
3.55e+05 0.627
3.6e+05 0.633
3.65e+05 0.637
3.7e+05 0.641
3.75e+05 0.648
3.8e+05 0.655
3.85e+05 0.664
3.9e+05 0.672
3.95e+05 0.679
4e+05 0.685
4.05e+05 0.693
4.1e+05 0.702
4.15e+05 0.704
4.2e+05 0.711
4.25e+05 0.718
4.3e+05 0.725
4.35e+05 0.735
4.4e+05 0.744
4.45e+05 0.753
4.5e+05 0.759
4.55e+05 0.761
4.6e+05 0.769
4.65e+05 0.773
4.7e+05 0.774
4.75e+05 0.783
4.8e+05 0.786
4.85e+05 0.793
4.9e+05 0.796
4.95e+05 0.797
5e+05 0.798
5.05e+05 0.805
5.1e+05 0.812
5.15e+05 0.82
5.2e+05 0.823
5.25e+05 0.825
5.3e+05 0.826
5.35e+05 0.832
5.4e+05 0.834
5.45e+05 0.837
5.5e+05 0.844
5.55e+05 0.849
5.6e+05 0.851
5.65e+05 0.859
5.7e+05 0.863
5.75e+05 0.867
5.8e+05 0.868
5.85e+05 0.87
5.9e+05 0.872
5.95e+05 0.875
6e+05 0.879
6.05e+05 0.882
6.1e+05 0.883
6.15e+05 0.885
6.2e+05 0.887
6.25e+05 0.894
6.3e+05 0.898
6.35e+05 0.899
6.4e+05 0.903
6.45e+05 0.906
6.5e+05 0.907
6.55e+05 0.908
6.6e+05 0.909
6.65e+05 0.911
6.7e+05 0.913
6.75e+05 0.914
6.8e+05 0.916
6.85e+05 0.92
6.9e+05 0.924
6.95e+05 0.925
7e+05 0.927
7.05e+05 0.929
7.1e+05 0.929
7.15e+05 0.932
7.2e+05 0.933
7.25e+05 0.934
7.3e+05 0.936
7.35e+05 0.941
7.4e+05 0.942
7.45e+05 0.946
7.5e+05 0.948
7.55e+05 0.949
7.6e+05 0.95
7.65e+05 0.951
7.7e+05 0.952
7.75e+05 0.952
7.8e+05 0.954
7.85e+05 0.954
7.9e+05 0.955
7.95e+05 0.958
8e+05 0.958
8.05e+05 0.959
8.1e+05 0.96
8.15e+05 0.96
8.2e+05 0.96
8.25e+05 0.96
8.3e+05 0.961
8.35e+05 0.961
8.4e+05 0.962
8.45e+05 0.962
8.5e+05 0.963
8.55e+05 0.966
8.6e+05 0.966
8.65e+05 0.967
8.7e+05 0.967
8.75e+05 0.968
8.8e+05 0.97
8.85e+05 0.97
8.9e+05 0.971
8.95e+05 0.973
9e+05 0.974
9.05e+05 0.974
9.1e+05 0.974
9.15e+05 0.974
9.2e+05 0.975
9.25e+05 0.976
9.3e+05 0.977
9.35e+05 0.978
9.4e+05 0.978
9.45e+05 0.979
9.5e+05 0.98
9.55e+05 0.98
9.6e+05 0.981
9.65e+05 0.982
9.7e+05 0.982
9.75e+05 0.983
9.8e+05 0.983
9.85e+05 0.984
9.9e+05 0.984
9.95e+05 0.984
1e+06 0.984


==> figures/glr_numsamples_spread_p_d_data_2.dat <==
%auto-ignore
0 0
10000 0.014
20000 0.044
30000 0.073
40000 0.124
50000 0.179
60000 0.215
70000 0.268
80000 0.314
90000 0.354
1e+05 0.392
1.1e+05 0.437
1.2e+05 0.484
1.3e+05 0.525
1.4e+05 0.557
1.5e+05 0.59
1.6e+05 0.634
1.7e+05 0.655
1.8e+05 0.688
1.9e+05 0.714
2e+05 0.738
2.1e+05 0.764
2.2e+05 0.786
2.3e+05 0.805
2.4e+05 0.824
2.5e+05 0.836
2.6e+05 0.855
2.7e+05 0.868
2.8e+05 0.876
2.9e+05 0.882
3e+05 0.894
3.1e+05 0.909
3.2e+05 0.921
3.3e+05 0.931
3.4e+05 0.937
3.5e+05 0.94
3.6e+05 0.946
3.7e+05 0.948
3.8e+05 0.953
3.9e+05 0.957
4e+05 0.961
4.1e+05 0.967
4.2e+05 0.973
4.3e+05 0.973
4.4e+05 0.98
4.5e+05 0.982
4.6e+05 0.982
4.7e+05 0.983
4.8e+05 0.985
4.9e+05 0.985
5e+05 0.985
5.1e+05 0.986
5.2e+05 0.989
5.3e+05 0.99
5.4e+05 0.991
5.5e+05 0.991
5.6e+05 0.992
5.7e+05 0.992
5.8e+05 0.993
5.9e+05 0.995
6e+05 0.995
6.1e+05 0.996
6.2e+05 0.996
6.3e+05 0.996
6.4e+05 0.997
6.5e+05 0.998
6.6e+05 0.998
6.7e+05 1
6.8e+05 1
6.9e+05 1
7e+05 1
7.1e+05 1
7.2e+05 1
7.3e+05 1
7.4e+05 1
7.5e+05 1
7.6e+05 1
7.7e+05 1
7.8e+05 1
7.9e+05 1
8e+05 1
8.1e+05 1
8.2e+05 1
8.3e+05 1
8.4e+05 1
8.5e+05 1
8.6e+05 1
8.7e+05 1
8.8e+05 1
8.9e+05 1
9e+05 1
9.1e+05 1
9.2e+05 1
9.3e+05 1
9.4e+05 1
9.5e+05 1
9.6e+05 1
9.7e+05 1
9.8e+05 1
9.9e+05 1
1e+06 1
1.01e+06 1
1.02e+06 1
1.03e+06 1
1.04e+06 1
1.05e+06 1
1.06e+06 1
1.07e+06 1
1.08e+06 1
1.09e+06 1
1.1e+06 1
1.11e+06 1
1.12e+06 1
1.13e+06 1
1.14e+06 1
1.15e+06 1
1.16e+06 1
1.17e+06 1
1.18e+06 1
1.19e+06 1
1.2e+06 1
1.21e+06 1
1.22e+06 1
1.23e+06 1
1.24e+06 1
1.25e+06 1
1.26e+06 1
1.27e+06 1
1.28e+06 1
1.29e+06 1
1.3e+06 1
1.31e+06 1
1.32e+06 1
1.33e+06 1
1.34e+06 1
1.35e+06 1
1.36e+06 1
1.37e+06 1
1.38e+06 1
1.39e+06 1
1.4e+06 1
1.41e+06 1
1.42e+06 1
1.43e+06 1
1.44e+06 1
1.45e+06 1
1.46e+06 1
1.47e+06 1
1.48e+06 1
1.49e+06 1
1.5e+06 1
1.51e+06 1
1.52e+06 1
1.53e+06 1
1.54e+06 1
1.55e+06 1
1.56e+06 1
1.57e+06 1
1.58e+06 1
1.59e+06 1
1.6e+06 1
1.61e+06 1
1.62e+06 1
1.63e+06 1
1.64e+06 1
1.65e+06 1
1.66e+06 1
1.67e+06 1
1.68e+06 1
1.69e+06 1
1.7e+06 1
1.71e+06 1
1.72e+06 1
1.73e+06 1
1.74e+06 1
1.75e+06 1
1.76e+06 1
1.77e+06 1
1.78e+06 1
1.79e+06 1
1.8e+06 1
1.81e+06 1
1.82e+06 1
1.83e+06 1
1.84e+06 1
1.85e+06 1
1.86e+06 1
1.87e+06 1
1.88e+06 1
1.89e+06 1
1.9e+06 1
1.91e+06 1
1.92e+06 1
1.93e+06 1
1.94e+06 1
1.95e+06 1
1.96e+06 1
1.97e+06 1
1.98e+06 1
1.99e+06 1
2e+06 1


==> figures/glr_numsamples_spread_p_d_data_3.dat <==
%auto-ignore
0 0
20000 0.066
40000 0.203
60000 0.339
80000 0.488
1e+05 0.591
1.2e+05 0.702
1.4e+05 0.775
1.6e+05 0.829
1.8e+05 0.868
2e+05 0.903
2.2e+05 0.927
2.4e+05 0.947
2.6e+05 0.959
2.8e+05 0.973
3e+05 0.981
3.2e+05 0.99
3.4e+05 0.995
3.6e+05 0.996
3.8e+05 0.997
4e+05 0.998
4.2e+05 0.999
4.4e+05 0.999
4.6e+05 0.999
4.8e+05 1
5e+05 1
5.2e+05 1
5.4e+05 1
5.6e+05 1
5.8e+05 1
6e+05 1
6.2e+05 1
6.4e+05 1
6.6e+05 1
6.8e+05 1
7e+05 1
7.2e+05 1
7.4e+05 1
7.6e+05 1
7.8e+05 1
8e+05 1
8.2e+05 1
8.4e+05 1
8.6e+05 1
8.8e+05 1
9e+05 1
9.2e+05 1
9.4e+05 1
9.6e+05 1
9.8e+05 1
1e+06 1
1.02e+06 1
1.04e+06 1
1.06e+06 1
1.08e+06 1
1.1e+06 1
1.12e+06 1
1.14e+06 1
1.16e+06 1
1.18e+06 1
1.2e+06 1
1.22e+06 1
1.24e+06 1
1.26e+06 1
1.28e+06 1
1.3e+06 1
1.32e+06 1
1.34e+06 1
1.36e+06 1
1.38e+06 1
1.4e+06 1
1.42e+06 1
1.44e+06 1
1.46e+06 1
1.48e+06 1
1.5e+06 1
1.52e+06 1
1.54e+06 1
1.56e+06 1
1.58e+06 1
1.6e+06 1
1.62e+06 1
1.64e+06 1
1.66e+06 1
1.68e+06 1
1.7e+06 1
1.72e+06 1
1.74e+06 1
1.76e+06 1
1.78e+06 1
1.8e+06 1
1.82e+06 1
1.84e+06 1
1.86e+06 1
1.88e+06 1
1.9e+06 1
1.92e+06 1
1.94e+06 1
1.96e+06 1
1.98e+06 1
2e+06 1
2.02e+06 1
2.04e+06 1
2.06e+06 1
2.08e+06 1
2.1e+06 1
2.12e+06 1
2.14e+06 1
2.16e+06 1
2.18e+06 1
2.2e+06 1
2.22e+06 1
2.24e+06 1
2.26e+06 1
2.28e+06 1
2.3e+06 1
2.32e+06 1
2.34e+06 1
2.36e+06 1
2.38e+06 1
2.4e+06 1
2.42e+06 1
2.44e+06 1
2.46e+06 1
2.48e+06 1
2.5e+06 1
2.52e+06 1
2.54e+06 1
2.56e+06 1
2.58e+06 1
2.6e+06 1
2.62e+06 1
2.64e+06 1
2.66e+06 1
2.68e+06 1
2.7e+06 1
2.72e+06 1
2.74e+06 1
2.76e+06 1
2.78e+06 1
2.8e+06 1
2.82e+06 1
2.84e+06 1
2.86e+06 1
2.88e+06 1
2.9e+06 1
2.92e+06 1
2.94e+06 1
2.96e+06 1
2.98e+06 1
3e+06 1
3.02e+06 1
3.04e+06 1
3.06e+06 1
3.08e+06 1
3.1e+06 1
3.12e+06 1
3.14e+06 1
3.16e+06 1
3.18e+06 1
3.2e+06 1
3.22e+06 1
3.24e+06 1
3.26e+06 1
3.28e+06 1
3.3e+06 1
3.32e+06 1
3.34e+06 1
3.36e+06 1
3.38e+06 1
3.4e+06 1
3.42e+06 1
3.44e+06 1
3.46e+06 1
3.48e+06 1
3.5e+06 1
3.52e+06 1
3.54e+06 1
3.56e+06 1
3.58e+06 1
3.6e+06 1
3.62e+06 1
3.64e+06 1
3.66e+06 1
3.68e+06 1
3.7e+06 1
3.72e+06 1
3.74e+06 1
3.76e+06 1
3.78e+06 1
3.8e+06 1
3.82e+06 1
3.84e+06 1
3.86e+06 1
3.88e+06 1
3.9e+06 1
3.92e+06 1
3.94e+06 1
3.96e+06 1
3.98e+06 1
4e+06 1


==> figures/glr_numsamples_spread_p_fa_data_1.dat <==
%auto-ignore
0 0
5000 0
10000 0.001
15000 0.001
20000 0.001
25000 0.001
30000 0.001
35000 0.003
40000 0.004
45000 0.005
50000 0.006
55000 0.007
60000 0.009
65000 0.009
70000 0.01
75000 0.01
80000 0.01
85000 0.01
90000 0.011
95000 0.014
1e+05 0.014
1.05e+05 0.015
1.1e+05 0.015
1.15e+05 0.016
1.2e+05 0.017
1.25e+05 0.017
1.3e+05 0.018
1.35e+05 0.02
1.4e+05 0.021
1.45e+05 0.021
1.5e+05 0.023
1.55e+05 0.023
1.6e+05 0.024
1.65e+05 0.025
1.7e+05 0.025
1.75e+05 0.025
1.8e+05 0.027
1.85e+05 0.027
1.9e+05 0.027
1.95e+05 0.027
2e+05 0.027
2.05e+05 0.027
2.1e+05 0.028
2.15e+05 0.029
2.2e+05 0.029
2.25e+05 0.03
2.3e+05 0.03
2.35e+05 0.032
2.4e+05 0.032
2.45e+05 0.032
2.5e+05 0.032
2.55e+05 0.032
2.6e+05 0.035
2.65e+05 0.037
2.7e+05 0.037
2.75e+05 0.038
2.8e+05 0.039
2.85e+05 0.039
2.9e+05 0.039
2.95e+05 0.04
3e+05 0.041
3.05e+05 0.042
3.1e+05 0.043
3.15e+05 0.043
3.2e+05 0.043
3.25e+05 0.044
3.3e+05 0.045
3.35e+05 0.045
3.4e+05 0.045
3.45e+05 0.045
3.5e+05 0.046
3.55e+05 0.047
3.6e+05 0.048
3.65e+05 0.049
3.7e+05 0.053
3.75e+05 0.053
3.8e+05 0.053
3.85e+05 0.054
3.9e+05 0.056
3.95e+05 0.056
4e+05 0.056
4.05e+05 0.056
4.1e+05 0.056
4.15e+05 0.057
4.2e+05 0.057
4.25e+05 0.058
4.3e+05 0.06
4.35e+05 0.06
4.4e+05 0.061
4.45e+05 0.062
4.5e+05 0.062
4.55e+05 0.062
4.6e+05 0.062
4.65e+05 0.063
4.7e+05 0.064
4.75e+05 0.067
4.8e+05 0.068
4.85e+05 0.068
4.9e+05 0.068
4.95e+05 0.068
5e+05 0.068
5.05e+05 0.068
5.1e+05 0.068
5.15e+05 0.069
5.2e+05 0.071
5.25e+05 0.072
5.3e+05 0.072
5.35e+05 0.072
5.4e+05 0.073
5.45e+05 0.074
5.5e+05 0.074
5.55e+05 0.075
5.6e+05 0.075
5.65e+05 0.077
5.7e+05 0.078
5.75e+05 0.078
5.8e+05 0.079
5.85e+05 0.079
5.9e+05 0.08
5.95e+05 0.081
6e+05 0.082
6.05e+05 0.082
6.1e+05 0.083
6.15e+05 0.083
6.2e+05 0.083
6.25e+05 0.084
6.3e+05 0.084
6.35e+05 0.085
6.4e+05 0.086
6.45e+05 0.088
6.5e+05 0.089
6.55e+05 0.089
6.6e+05 0.09
6.65e+05 0.091
6.7e+05 0.093
6.75e+05 0.093
6.8e+05 0.093
6.85e+05 0.093
6.9e+05 0.093
6.95e+05 0.093
7e+05 0.093
7.05e+05 0.093
7.1e+05 0.093
7.15e+05 0.093
7.2e+05 0.094
7.25e+05 0.095
7.3e+05 0.095
7.35e+05 0.097
7.4e+05 0.098
7.45e+05 0.098
7.5e+05 0.098
7.55e+05 0.099
7.6e+05 0.099
7.65e+05 0.099
7.7e+05 0.099
7.75e+05 0.099
7.8e+05 0.101
7.85e+05 0.101
7.9e+05 0.104
7.95e+05 0.104
8e+05 0.105
8.05e+05 0.105
8.1e+05 0.105
8.15e+05 0.106
8.2e+05 0.106
8.25e+05 0.106
8.3e+05 0.107
8.35e+05 0.108
8.4e+05 0.11
8.45e+05 0.11
8.5e+05 0.111
8.55e+05 0.111
8.6e+05 0.113
8.65e+05 0.113
8.7e+05 0.113
8.75e+05 0.113
8.8e+05 0.113
8.85e+05 0.114
8.9e+05 0.115
8.95e+05 0.116
9e+05 0.116
9.05e+05 0.116
9.1e+05 0.116
9.15e+05 0.116
9.2e+05 0.116
9.25e+05 0.116
9.3e+05 0.118
9.35e+05 0.118
9.4e+05 0.12
9.45e+05 0.12
9.5e+05 0.121
9.55e+05 0.122
9.6e+05 0.122
9.65e+05 0.123
9.7e+05 0.124
9.75e+05 0.125
9.8e+05 0.126
9.85e+05 0.126
9.9e+05 0.126
9.95e+05 0.127
1e+06 0.127


==> figures/glr_numsamples_spread_p_fa_data_2.dat <==
%auto-ignore
0 0
10000 0.001
20000 0.001
30000 0.005
40000 0.007
50000 0.009
60000 0.01
70000 0.011
80000 0.013
90000 0.015
1e+05 0.015
1.1e+05 0.019
1.2e+05 0.024
1.3e+05 0.025
1.4e+05 0.027
1.5e+05 0.031
1.6e+05 0.031
1.7e+05 0.033
1.8e+05 0.039
1.9e+05 0.041
2e+05 0.044
2.1e+05 0.047
2.2e+05 0.049
2.3e+05 0.052
2.4e+05 0.057
2.5e+05 0.059
2.6e+05 0.061
2.7e+05 0.067
2.8e+05 0.071
2.9e+05 0.074
3e+05 0.077
3.1e+05 0.078
3.2e+05 0.08
3.3e+05 0.081
3.4e+05 0.085
3.5e+05 0.088
3.6e+05 0.091
3.7e+05 0.095
3.8e+05 0.099
3.9e+05 0.1
4e+05 0.103
4.1e+05 0.111
4.2e+05 0.116
4.3e+05 0.124
4.4e+05 0.125
4.5e+05 0.129
4.6e+05 0.133
4.7e+05 0.133
4.8e+05 0.135
4.9e+05 0.139
5e+05 0.142
5.1e+05 0.143
5.2e+05 0.146
5.3e+05 0.15
5.4e+05 0.154
5.5e+05 0.155
5.6e+05 0.159
5.7e+05 0.162
5.8e+05 0.164
5.9e+05 0.167
6e+05 0.169
6.1e+05 0.175
6.2e+05 0.178
6.3e+05 0.181
6.4e+05 0.183
6.5e+05 0.187
6.6e+05 0.189
6.7e+05 0.191
6.8e+05 0.193
6.9e+05 0.196
7e+05 0.202
7.1e+05 0.203
7.2e+05 0.204
7.3e+05 0.207
7.4e+05 0.208
7.5e+05 0.211
7.6e+05 0.216
7.7e+05 0.217
7.8e+05 0.221
7.9e+05 0.222
8e+05 0.222
8.1e+05 0.224
8.2e+05 0.225
8.3e+05 0.228
8.4e+05 0.229
8.5e+05 0.23
8.6e+05 0.232
8.7e+05 0.233
8.8e+05 0.234
8.9e+05 0.235
9e+05 0.241
9.1e+05 0.243
9.2e+05 0.244
9.3e+05 0.247
9.4e+05 0.25
9.5e+05 0.255
9.6e+05 0.255
9.7e+05 0.258
9.8e+05 0.259
9.9e+05 0.261
1e+06 0.263
1.01e+06 0.267
1.02e+06 0.273
1.03e+06 0.275
1.04e+06 0.275
1.05e+06 0.277
1.06e+06 0.277
1.07e+06 0.279
1.08e+06 0.281
1.09e+06 0.284
1.1e+06 0.287
1.11e+06 0.289
1.12e+06 0.29
1.13e+06 0.292
1.14e+06 0.295
1.15e+06 0.296
1.16e+06 0.296
1.17e+06 0.296
1.18e+06 0.299
1.19e+06 0.301
1.2e+06 0.303
1.21e+06 0.306
1.22e+06 0.309
1.23e+06 0.312
1.24e+06 0.314
1.25e+06 0.317
1.26e+06 0.321
1.27e+06 0.324
1.28e+06 0.325
1.29e+06 0.327
1.3e+06 0.331
1.31e+06 0.332
1.32e+06 0.334
1.33e+06 0.339
1.34e+06 0.342
1.35e+06 0.345
1.36e+06 0.349
1.37e+06 0.349
1.38e+06 0.35
1.39e+06 0.35
1.4e+06 0.356
1.41e+06 0.36
1.42e+06 0.36
1.43e+06 0.36
1.44e+06 0.362
1.45e+06 0.364
1.46e+06 0.367
1.47e+06 0.367
1.48e+06 0.368
1.49e+06 0.369
1.5e+06 0.372
1.51e+06 0.378
1.52e+06 0.38
1.53e+06 0.385
1.54e+06 0.385
1.55e+06 0.387
1.56e+06 0.388
1.57e+06 0.389
1.58e+06 0.391
1.59e+06 0.393
1.6e+06 0.398
1.61e+06 0.4
1.62e+06 0.401
1.63e+06 0.402
1.64e+06 0.403
1.65e+06 0.405
1.66e+06 0.411
1.67e+06 0.412
1.68e+06 0.419
1.69e+06 0.421
1.7e+06 0.422
1.71e+06 0.425
1.72e+06 0.426
1.73e+06 0.426
1.74e+06 0.427
1.75e+06 0.429
1.76e+06 0.431
1.77e+06 0.433
1.78e+06 0.433
1.79e+06 0.434
1.8e+06 0.435
1.81e+06 0.437
1.82e+06 0.438
1.83e+06 0.441
1.84e+06 0.441
1.85e+06 0.441
1.86e+06 0.444
1.87e+06 0.445
1.88e+06 0.446
1.89e+06 0.447
1.9e+06 0.448
1.91e+06 0.45
1.92e+06 0.452
1.93e+06 0.455
1.94e+06 0.457
1.95e+06 0.46
1.96e+06 0.46
1.97e+06 0.465
1.98e+06 0.467
1.99e+06 0.469
2e+06 0.471


==> figures/glr_numsamples_spread_p_fa_data_3.dat <==
%auto-ignore
0 0
20000 0.001
40000 0.004
60000 0.008
80000 0.011
1e+05 0.013
1.2e+05 0.017
1.4e+05 0.02
1.6e+05 0.026
1.8e+05 0.029
2e+05 0.034
2.2e+05 0.038
2.4e+05 0.04
2.6e+05 0.043
2.8e+05 0.047
3e+05 0.051
3.2e+05 0.054
3.4e+05 0.057
3.6e+05 0.059
3.8e+05 0.064
4e+05 0.07
4.2e+05 0.079
4.4e+05 0.08
4.6e+05 0.083
4.8e+05 0.09
5e+05 0.096
5.2e+05 0.1
5.4e+05 0.102
5.6e+05 0.109
5.8e+05 0.115
6e+05 0.117
6.2e+05 0.123
6.4e+05 0.125
6.6e+05 0.131
6.8e+05 0.136
7e+05 0.138
7.2e+05 0.144
7.4e+05 0.146
7.6e+05 0.151
7.8e+05 0.157
8e+05 0.159
8.2e+05 0.164
8.4e+05 0.168
8.6e+05 0.171
8.8e+05 0.178
9e+05 0.184
9.2e+05 0.187
9.4e+05 0.189
9.6e+05 0.196
9.8e+05 0.198
1e+06 0.202
1.02e+06 0.205
1.04e+06 0.208
1.06e+06 0.212
1.08e+06 0.216
1.1e+06 0.219
1.12e+06 0.221
1.14e+06 0.226
1.16e+06 0.23
1.18e+06 0.233
1.2e+06 0.235
1.22e+06 0.241
1.24e+06 0.241
1.26e+06 0.245
1.28e+06 0.248
1.3e+06 0.252
1.32e+06 0.259
1.34e+06 0.264
1.36e+06 0.266
1.38e+06 0.266
1.4e+06 0.271
1.42e+06 0.272
1.44e+06 0.275
1.46e+06 0.277
1.48e+06 0.28
1.5e+06 0.28
1.52e+06 0.281
1.54e+06 0.285
1.56e+06 0.289
1.58e+06 0.291
1.6e+06 0.293
1.62e+06 0.294
1.64e+06 0.299
1.66e+06 0.302
1.68e+06 0.305
1.7e+06 0.309
1.72e+06 0.313
1.74e+06 0.316
1.76e+06 0.32
1.78e+06 0.322
1.8e+06 0.323
1.82e+06 0.326
1.84e+06 0.328
1.86e+06 0.329
1.88e+06 0.331
1.9e+06 0.332
1.92e+06 0.334
1.94e+06 0.339
1.96e+06 0.341
1.98e+06 0.345
2e+06 0.348
2.02e+06 0.351
2.04e+06 0.356
2.06e+06 0.365
2.08e+06 0.367
2.1e+06 0.371
2.12e+06 0.371
2.14e+06 0.375
2.16e+06 0.376
2.18e+06 0.379
2.2e+06 0.385
2.22e+06 0.39
2.24e+06 0.396
2.26e+06 0.399
2.28e+06 0.403
2.3e+06 0.408
2.32e+06 0.412
2.34e+06 0.418
2.36e+06 0.42
2.38e+06 0.423
2.4e+06 0.425
2.42e+06 0.427
2.44e+06 0.429
2.46e+06 0.43
2.48e+06 0.431
2.5e+06 0.433
2.52e+06 0.434
2.54e+06 0.436
2.56e+06 0.437
2.58e+06 0.439
2.6e+06 0.44
2.62e+06 0.442
2.64e+06 0.442
2.66e+06 0.447
2.68e+06 0.449
2.7e+06 0.449
2.72e+06 0.45
2.74e+06 0.45
2.76e+06 0.452
2.78e+06 0.457
2.8e+06 0.458
2.82e+06 0.459
2.84e+06 0.461
2.86e+06 0.464
2.88e+06 0.466
2.9e+06 0.467
2.92e+06 0.468
2.94e+06 0.47
2.96e+06 0.476
2.98e+06 0.478
3e+06 0.48
3.02e+06 0.483
3.04e+06 0.485
3.06e+06 0.488
3.08e+06 0.489
3.1e+06 0.493
3.12e+06 0.493
3.14e+06 0.495
3.16e+06 0.497
3.18e+06 0.498
3.2e+06 0.501
3.22e+06 0.503
3.24e+06 0.503
3.26e+06 0.506
3.28e+06 0.509
3.3e+06 0.513
3.32e+06 0.517
3.34e+06 0.523
3.36e+06 0.528
3.38e+06 0.529
3.4e+06 0.532
3.42e+06 0.535
3.44e+06 0.537
3.46e+06 0.539
3.48e+06 0.542
3.5e+06 0.545
3.52e+06 0.546
3.54e+06 0.548
3.56e+06 0.548
3.58e+06 0.549
3.6e+06 0.551
3.62e+06 0.551
3.64e+06 0.557
3.66e+06 0.559
3.68e+06 0.563
3.7e+06 0.563
3.72e+06 0.564
3.74e+06 0.57
3.76e+06 0.57
3.78e+06 0.571
3.8e+06 0.574
3.82e+06 0.577
3.84e+06 0.58
3.86e+06 0.582
3.88e+06 0.585
3.9e+06 0.59
3.92e+06 0.591
3.94e+06 0.594
3.96e+06 0.595
3.98e+06 0.596
4e+06 0.599


==> figures/glr_performance_p_d_data_1.dat <==
%auto-ignore
0 0
10000 0.014
20000 0.044
30000 0.073
40000 0.124
50000 0.179
60000 0.215
70000 0.268
80000 0.314
90000 0.354
1e+05 0.392
1.1e+05 0.437
1.2e+05 0.484
1.3e+05 0.525
1.4e+05 0.557
1.5e+05 0.59
1.6e+05 0.634
1.7e+05 0.655
1.8e+05 0.688
1.9e+05 0.714
2e+05 0.738
2.1e+05 0.764
2.2e+05 0.786
2.3e+05 0.805
2.4e+05 0.824
2.5e+05 0.836
2.6e+05 0.855
2.7e+05 0.868
2.8e+05 0.876
2.9e+05 0.882
3e+05 0.894
3.1e+05 0.909
3.2e+05 0.921
3.3e+05 0.931
3.4e+05 0.937
3.5e+05 0.94
3.6e+05 0.946
3.7e+05 0.948
3.8e+05 0.953
3.9e+05 0.957
4e+05 0.961
4.1e+05 0.967
4.2e+05 0.973
4.3e+05 0.973
4.4e+05 0.98
4.5e+05 0.982
4.6e+05 0.982
4.7e+05 0.983
4.8e+05 0.985
4.9e+05 0.985
5e+05 0.985
5.1e+05 0.986
5.2e+05 0.989
5.3e+05 0.99
5.4e+05 0.991
5.5e+05 0.991
5.6e+05 0.992
5.7e+05 0.992
5.8e+05 0.993
5.9e+05 0.995
6e+05 0.995
6.1e+05 0.996
6.2e+05 0.996
6.3e+05 0.996
6.4e+05 0.997
6.5e+05 0.998
6.6e+05 0.998
6.7e+05 1
6.8e+05 1
6.9e+05 1
7e+05 1
7.1e+05 1
7.2e+05 1
7.3e+05 1
7.4e+05 1
7.5e+05 1
7.6e+05 1
7.7e+05 1
7.8e+05 1
7.9e+05 1
8e+05 1
8.1e+05 1
8.2e+05 1
8.3e+05 1
8.4e+05 1
8.5e+05 1
8.6e+05 1
8.7e+05 1
8.8e+05 1
8.9e+05 1
9e+05 1
9.1e+05 1
9.2e+05 1
9.3e+05 1
9.4e+05 1
9.5e+05 1
9.6e+05 1
9.7e+05 1
9.8e+05 1
9.9e+05 1
1e+06 1


==> figures/glr_performance_p_d_data_2.dat <==
%auto-ignore
0 0
10000 0.027
20000 0.096
30000 0.177
40000 0.281
50000 0.376
60000 0.465
70000 0.558
80000 0.616
90000 0.669
1e+05 0.719
1.1e+05 0.77
1.2e+05 0.803
1.3e+05 0.832
1.4e+05 0.868
1.5e+05 0.887
1.6e+05 0.903
1.7e+05 0.92
1.8e+05 0.929
1.9e+05 0.944
2e+05 0.954
2.1e+05 0.963
2.2e+05 0.967
2.3e+05 0.973
2.4e+05 0.976
2.5e+05 0.981
2.6e+05 0.984
2.7e+05 0.987
2.8e+05 0.99
2.9e+05 0.994
3e+05 0.994
3.1e+05 0.994
3.2e+05 0.996
3.3e+05 0.996
3.4e+05 0.996
3.5e+05 0.997
3.6e+05 0.998
3.7e+05 0.998
3.8e+05 0.998
3.9e+05 0.999
4e+05 0.999
4.1e+05 0.999
4.2e+05 1
4.3e+05 1
4.4e+05 1
4.5e+05 1
4.6e+05 1
4.7e+05 1
4.8e+05 1
4.9e+05 1
5e+05 1
5.1e+05 1
5.2e+05 1
5.3e+05 1
5.4e+05 1
5.5e+05 1
5.6e+05 1
5.7e+05 1
5.8e+05 1
5.9e+05 1
6e+05 1
6.1e+05 1
6.2e+05 1
6.3e+05 1
6.4e+05 1
6.5e+05 1
6.6e+05 1
6.7e+05 1
6.8e+05 1
6.9e+05 1
7e+05 1
7.1e+05 1
7.2e+05 1
7.3e+05 1
7.4e+05 1
7.5e+05 1
7.6e+05 1
7.7e+05 1
7.8e+05 1
7.9e+05 1
8e+05 1
8.1e+05 1
8.2e+05 1
8.3e+05 1
8.4e+05 1
8.5e+05 1
8.6e+05 1
8.7e+05 1
8.8e+05 1
8.9e+05 1
9e+05 1
9.1e+05 1
9.2e+05 1
9.3e+05 1
9.4e+05 1
9.5e+05 1
9.6e+05 1
9.7e+05 1
9.8e+05 1
9.9e+05 1
1e+06 1


==> figures/glr_performance_p_d_data_3.dat <==
%auto-ignore
0 0
10000 0.076
20000 0.231
30000 0.398
40000 0.544
50000 0.67
60000 0.772
70000 0.846
80000 0.895
90000 0.933
1e+05 0.953
1.1e+05 0.967
1.2e+05 0.977
1.3e+05 0.983
1.4e+05 0.99
1.5e+05 0.994
1.6e+05 0.996
1.7e+05 0.998
1.8e+05 0.999
1.9e+05 0.999
2e+05 1
2.1e+05 1
2.2e+05 1
2.3e+05 1
2.4e+05 1
2.5e+05 1
2.6e+05 1
2.7e+05 1
2.8e+05 1
2.9e+05 1
3e+05 1
3.1e+05 1
3.2e+05 1
3.3e+05 1
3.4e+05 1
3.5e+05 1
3.6e+05 1
3.7e+05 1
3.8e+05 1
3.9e+05 1
4e+05 1
4.1e+05 1
4.2e+05 1
4.3e+05 1
4.4e+05 1
4.5e+05 1
4.6e+05 1
4.7e+05 1
4.8e+05 1
4.9e+05 1
5e+05 1
5.1e+05 1
5.2e+05 1
5.3e+05 1
5.4e+05 1
5.5e+05 1
5.6e+05 1
5.7e+05 1
5.8e+05 1
5.9e+05 1
6e+05 1
6.1e+05 1
6.2e+05 1
6.3e+05 1
6.4e+05 1
6.5e+05 1
6.6e+05 1
6.7e+05 1
6.8e+05 1
6.9e+05 1
7e+05 1
7.1e+05 1
7.2e+05 1
7.3e+05 1
7.4e+05 1
7.5e+05 1
7.6e+05 1
7.7e+05 1
7.8e+05 1
7.9e+05 1
8e+05 1
8.1e+05 1
8.2e+05 1
8.3e+05 1
8.4e+05 1
8.5e+05 1
8.6e+05 1
8.7e+05 1
8.8e+05 1
8.9e+05 1
9e+05 1
9.1e+05 1
9.2e+05 1
9.3e+05 1
9.4e+05 1
9.5e+05 1
9.6e+05 1
9.7e+05 1
9.8e+05 1
9.9e+05 1
1e+06 1


==> figures/glr_performance_p_d_data_4.dat <==
%auto-ignore
0 0
10000 0.181
20000 0.47
30000 0.704
40000 0.862
50000 0.929
60000 0.969
70000 0.988
80000 0.995
90000 0.998
1e+05 0.999
1.1e+05 0.999
1.2e+05 0.999
1.3e+05 1
1.4e+05 1
1.5e+05 1
1.6e+05 1
1.7e+05 1
1.8e+05 1
1.9e+05 1
2e+05 1
2.1e+05 1
2.2e+05 1
2.3e+05 1
2.4e+05 1
2.5e+05 1
2.6e+05 1
2.7e+05 1
2.8e+05 1
2.9e+05 1
3e+05 1
3.1e+05 1
3.2e+05 1
3.3e+05 1
3.4e+05 1
3.5e+05 1
3.6e+05 1
3.7e+05 1
3.8e+05 1
3.9e+05 1
4e+05 1
4.1e+05 1
4.2e+05 1
4.3e+05 1
4.4e+05 1
4.5e+05 1
4.6e+05 1
4.7e+05 1
4.8e+05 1
4.9e+05 1
5e+05 1
5.1e+05 1
5.2e+05 1
5.3e+05 1
5.4e+05 1
5.5e+05 1
5.6e+05 1
5.7e+05 1
5.8e+05 1
5.9e+05 1
6e+05 1
6.1e+05 1
6.2e+05 1
6.3e+05 1
6.4e+05 1
6.5e+05 1
6.6e+05 1
6.7e+05 1
6.8e+05 1
6.9e+05 1
7e+05 1
7.1e+05 1
7.2e+05 1
7.3e+05 1
7.4e+05 1
7.5e+05 1
7.6e+05 1
7.7e+05 1
7.8e+05 1
7.9e+05 1
8e+05 1
8.1e+05 1
8.2e+05 1
8.3e+05 1
8.4e+05 1
8.5e+05 1
8.6e+05 1
8.7e+05 1
8.8e+05 1
8.9e+05 1
9e+05 1
9.1e+05 1
9.2e+05 1
9.3e+05 1
9.4e+05 1
9.5e+05 1
9.6e+05 1
9.7e+05 1
9.8e+05 1
9.9e+05 1
1e+06 1


==> figures/glr_performance_p_d_data_5.dat <==
%auto-ignore
0 0
10000 0.387
20000 0.785
30000 0.949
40000 0.993
50000 0.999
60000 1
70000 1
80000 1
90000 1
1e+05 1
1.1e+05 1
1.2e+05 1
1.3e+05 1
1.4e+05 1
1.5e+05 1
1.6e+05 1
1.7e+05 1
1.8e+05 1
1.9e+05 1
2e+05 1
2.1e+05 1
2.2e+05 1
2.3e+05 1
2.4e+05 1
2.5e+05 1
2.6e+05 1
2.7e+05 1
2.8e+05 1
2.9e+05 1
3e+05 1
3.1e+05 1
3.2e+05 1
3.3e+05 1
3.4e+05 1
3.5e+05 1
3.6e+05 1
3.7e+05 1
3.8e+05 1
3.9e+05 1
4e+05 1
4.1e+05 1
4.2e+05 1
4.3e+05 1
4.4e+05 1
4.5e+05 1
4.6e+05 1
4.7e+05 1
4.8e+05 1
4.9e+05 1
5e+05 1
5.1e+05 1
5.2e+05 1
5.3e+05 1
5.4e+05 1
5.5e+05 1
5.6e+05 1
5.7e+05 1
5.8e+05 1
5.9e+05 1
6e+05 1
6.1e+05 1
6.2e+05 1
6.3e+05 1
6.4e+05 1
6.5e+05 1
6.6e+05 1
6.7e+05 1
6.8e+05 1
6.9e+05 1
7e+05 1
7.1e+05 1
7.2e+05 1
7.3e+05 1
7.4e+05 1
7.5e+05 1
7.6e+05 1
7.7e+05 1
7.8e+05 1
7.9e+05 1
8e+05 1
8.1e+05 1
8.2e+05 1
8.3e+05 1
8.4e+05 1
8.5e+05 1
8.6e+05 1
8.7e+05 1
8.8e+05 1
8.9e+05 1
9e+05 1
9.1e+05 1
9.2e+05 1
9.3e+05 1
9.4e+05 1
9.5e+05 1
9.6e+05 1
9.7e+05 1
9.8e+05 1
9.9e+05 1
1e+06 1


==> figures/glr_performance_p_d_data_6.dat <==
%auto-ignore
0 0
10000 0.705
20000 0.974
30000 1
40000 1
50000 1
60000 1
70000 1
80000 1
90000 1
1e+05 1
1.1e+05 1
1.2e+05 1
1.3e+05 1
1.4e+05 1
1.5e+05 1
1.6e+05 1
1.7e+05 1
1.8e+05 1
1.9e+05 1
2e+05 1
2.1e+05 1
2.2e+05 1
2.3e+05 1
2.4e+05 1
2.5e+05 1
2.6e+05 1
2.7e+05 1
2.8e+05 1
2.9e+05 1
3e+05 1
3.1e+05 1
3.2e+05 1
3.3e+05 1
3.4e+05 1
3.5e+05 1
3.6e+05 1
3.7e+05 1
3.8e+05 1
3.9e+05 1
4e+05 1
4.1e+05 1
4.2e+05 1
4.3e+05 1
4.4e+05 1
4.5e+05 1
4.6e+05 1
4.7e+05 1
4.8e+05 1
4.9e+05 1
5e+05 1
5.1e+05 1
5.2e+05 1
5.3e+05 1
5.4e+05 1
5.5e+05 1
5.6e+05 1
5.7e+05 1
5.8e+05 1
5.9e+05 1
6e+05 1
6.1e+05 1
6.2e+05 1
6.3e+05 1
6.4e+05 1
6.5e+05 1
6.6e+05 1
6.7e+05 1
6.8e+05 1
6.9e+05 1
7e+05 1
7.1e+05 1
7.2e+05 1
7.3e+05 1
7.4e+05 1
7.5e+05 1
7.6e+05 1
7.7e+05 1
7.8e+05 1
7.9e+05 1
8e+05 1
8.1e+05 1
8.2e+05 1
8.3e+05 1
8.4e+05 1
8.5e+05 1
8.6e+05 1
8.7e+05 1
8.8e+05 1
8.9e+05 1
9e+05 1
9.1e+05 1
9.2e+05 1
9.3e+05 1
9.4e+05 1
9.5e+05 1
9.6e+05 1
9.7e+05 1
9.8e+05 1
9.9e+05 1
1e+06 1


==> figures/glr_performance_p_fa_data.dat <==
%auto-ignore
0 0
10000 0.001
20000 0.001
30000 0.005
40000 0.007
50000 0.009
60000 0.01
70000 0.011
80000 0.013
90000 0.015
1e+05 0.015
1.1e+05 0.019
1.2e+05 0.024
1.3e+05 0.025
1.4e+05 0.027
1.5e+05 0.031
1.6e+05 0.031
1.7e+05 0.033
1.8e+05 0.039
1.9e+05 0.041
2e+05 0.044
2.1e+05 0.047
2.2e+05 0.049
2.3e+05 0.052
2.4e+05 0.057
2.5e+05 0.059
2.6e+05 0.061
2.7e+05 0.067
2.8e+05 0.071
2.9e+05 0.074
3e+05 0.077
3.1e+05 0.078
3.2e+05 0.08
3.3e+05 0.081
3.4e+05 0.085
3.5e+05 0.088
3.6e+05 0.091
3.7e+05 0.095
3.8e+05 0.099
3.9e+05 0.1
4e+05 0.103
4.1e+05 0.111
4.2e+05 0.116
4.3e+05 0.124
4.4e+05 0.125
4.5e+05 0.129
4.6e+05 0.133
4.7e+05 0.133
4.8e+05 0.135
4.9e+05 0.139
5e+05 0.142
5.1e+05 0.143
5.2e+05 0.146
5.3e+05 0.15
5.4e+05 0.154
5.5e+05 0.155
5.6e+05 0.159
5.7e+05 0.162
5.8e+05 0.164
5.9e+05 0.167
6e+05 0.169
6.1e+05 0.175
6.2e+05 0.178
6.3e+05 0.181
6.4e+05 0.183
6.5e+05 0.187
6.6e+05 0.189
6.7e+05 0.191
6.8e+05 0.193
6.9e+05 0.196
7e+05 0.202
7.1e+05 0.203
7.2e+05 0.204
7.3e+05 0.207
7.4e+05 0.208
7.5e+05 0.211
7.6e+05 0.216
7.7e+05 0.217
7.8e+05 0.221
7.9e+05 0.222
8e+05 0.222
8.1e+05 0.224
8.2e+05 0.225
8.3e+05 0.228
8.4e+05 0.229
8.5e+05 0.23
8.6e+05 0.232
8.7e+05 0.233
8.8e+05 0.234
8.9e+05 0.235
9e+05 0.241
9.1e+05 0.243
9.2e+05 0.244
9.3e+05 0.247
9.4e+05 0.25
9.5e+05 0.255
9.6e+05 0.255
9.7e+05 0.258
9.8e+05 0.259
9.9e+05 0.261
1e+06 0.263


==> figures/glr_threshold_spread_p_d_data_1.dat <==
%auto-ignore
0 0
10000 0.322
20000 0.666
30000 0.858
40000 0.953
50000 0.987
60000 0.999
70000 1
80000 1
90000 1
1e+05 1
1.1e+05 1
1.2e+05 1
1.3e+05 1
1.4e+05 1
1.5e+05 1
1.6e+05 1
1.7e+05 1
1.8e+05 1
1.9e+05 1
2e+05 1
2.1e+05 1
2.2e+05 1
2.3e+05 1
2.4e+05 1
2.5e+05 1
2.6e+05 1
2.7e+05 1
2.8e+05 1
2.9e+05 1
3e+05 1
3.1e+05 1
3.2e+05 1
3.3e+05 1
3.4e+05 1
3.5e+05 1
3.6e+05 1
3.7e+05 1
3.8e+05 1
3.9e+05 1
4e+05 1
4.1e+05 1
4.2e+05 1
4.3e+05 1
4.4e+05 1
4.5e+05 1
4.6e+05 1
4.7e+05 1
4.8e+05 1
4.9e+05 1
5e+05 1
5.1e+05 1
5.2e+05 1
5.3e+05 1
5.4e+05 1
5.5e+05 1
5.6e+05 1
5.7e+05 1
5.8e+05 1
5.9e+05 1
6e+05 1
6.1e+05 1
6.2e+05 1
6.3e+05 1
6.4e+05 1
6.5e+05 1
6.6e+05 1
6.7e+05 1
6.8e+05 1
6.9e+05 1
7e+05 1
7.1e+05 1
7.2e+05 1
7.3e+05 1
7.4e+05 1
7.5e+05 1
7.6e+05 1
7.7e+05 1
7.8e+05 1
7.9e+05 1
8e+05 1
8.1e+05 1
8.2e+05 1
8.3e+05 1
8.4e+05 1
8.5e+05 1
8.6e+05 1
8.7e+05 1
8.8e+05 1
8.9e+05 1
9e+05 1
9.1e+05 1
9.2e+05 1
9.3e+05 1
9.4e+05 1
9.5e+05 1
9.6e+05 1
9.7e+05 1
9.8e+05 1
9.9e+05 1
1e+06 1


==> figures/glr_threshold_spread_p_d_data_2.dat <==
%auto-ignore
0 0
10000 0.181
20000 0.47
30000 0.704
40000 0.862
50000 0.929
60000 0.969
70000 0.988
80000 0.995
90000 0.998
1e+05 0.999
1.1e+05 0.999
1.2e+05 0.999
1.3e+05 1
1.4e+05 1
1.5e+05 1
1.6e+05 1
1.7e+05 1
1.8e+05 1
1.9e+05 1
2e+05 1
2.1e+05 1
2.2e+05 1
2.3e+05 1
2.4e+05 1
2.5e+05 1
2.6e+05 1
2.7e+05 1
2.8e+05 1
2.9e+05 1
3e+05 1
3.1e+05 1
3.2e+05 1
3.3e+05 1
3.4e+05 1
3.5e+05 1
3.6e+05 1
3.7e+05 1
3.8e+05 1
3.9e+05 1
4e+05 1
4.1e+05 1
4.2e+05 1
4.3e+05 1
4.4e+05 1
4.5e+05 1
4.6e+05 1
4.7e+05 1
4.8e+05 1
4.9e+05 1
5e+05 1
5.1e+05 1
5.2e+05 1
5.3e+05 1
5.4e+05 1
5.5e+05 1
5.6e+05 1
5.7e+05 1
5.8e+05 1
5.9e+05 1
6e+05 1
6.1e+05 1
6.2e+05 1
6.3e+05 1
6.4e+05 1
6.5e+05 1
6.6e+05 1
6.7e+05 1
6.8e+05 1
6.9e+05 1
7e+05 1
7.1e+05 1
7.2e+05 1
7.3e+05 1
7.4e+05 1
7.5e+05 1
7.6e+05 1
7.7e+05 1
7.8e+05 1
7.9e+05 1
8e+05 1
8.1e+05 1
8.2e+05 1
8.3e+05 1
8.4e+05 1
8.5e+05 1
8.6e+05 1
8.7e+05 1
8.8e+05 1
8.9e+05 1
9e+05 1
9.1e+05 1
9.2e+05 1
9.3e+05 1
9.4e+05 1
9.5e+05 1
9.6e+05 1
9.7e+05 1
9.8e+05 1
9.9e+05 1
1e+06 1


==> figures/glr_threshold_spread_p_d_data_3.dat <==
%auto-ignore
0 0
10000 0.086
20000 0.319
30000 0.537
40000 0.727
50000 0.86
60000 0.925
70000 0.97
80000 0.984
90000 0.993
1e+05 0.997
1.1e+05 0.999
1.2e+05 0.999
1.3e+05 1
1.4e+05 1
1.5e+05 1
1.6e+05 1
1.7e+05 1
1.8e+05 1
1.9e+05 1
2e+05 1
2.1e+05 1
2.2e+05 1
2.3e+05 1
2.4e+05 1
2.5e+05 1
2.6e+05 1
2.7e+05 1
2.8e+05 1
2.9e+05 1
3e+05 1
3.1e+05 1
3.2e+05 1
3.3e+05 1
3.4e+05 1
3.5e+05 1
3.6e+05 1
3.7e+05 1
3.8e+05 1
3.9e+05 1
4e+05 1
4.1e+05 1
4.2e+05 1
4.3e+05 1
4.4e+05 1
4.5e+05 1
4.6e+05 1
4.7e+05 1
4.8e+05 1
4.9e+05 1
5e+05 1
5.1e+05 1
5.2e+05 1
5.3e+05 1
5.4e+05 1
5.5e+05 1
5.6e+05 1
5.7e+05 1
5.8e+05 1
5.9e+05 1
6e+05 1
6.1e+05 1
6.2e+05 1
6.3e+05 1
6.4e+05 1
6.5e+05 1
6.6e+05 1
6.7e+05 1
6.8e+05 1
6.9e+05 1
7e+05 1
7.1e+05 1
7.2e+05 1
7.3e+05 1
7.4e+05 1
7.5e+05 1
7.6e+05 1
7.7e+05 1
7.8e+05 1
7.9e+05 1
8e+05 1
8.1e+05 1
8.2e+05 1
8.3e+05 1
8.4e+05 1
8.5e+05 1
8.6e+05 1
8.7e+05 1
8.8e+05 1
8.9e+05 1
9e+05 1
9.1e+05 1
9.2e+05 1
9.3e+05 1
9.4e+05 1
9.5e+05 1
9.6e+05 1
9.7e+05 1
9.8e+05 1
9.9e+05 1
1e+06 1


==> figures/glr_threshold_spread_p_fa_data_1.dat <==
%auto-ignore
0 0
10000 0.006
20000 0.018
30000 0.032
40000 0.045
50000 0.056
60000 0.061
70000 0.066
80000 0.073
90000 0.082
1e+05 0.094
1.1e+05 0.109
1.2e+05 0.12
1.3e+05 0.128
1.4e+05 0.141
1.5e+05 0.145
1.6e+05 0.154
1.7e+05 0.165
1.8e+05 0.179
1.9e+05 0.187
2e+05 0.197
2.1e+05 0.213
2.2e+05 0.222
2.3e+05 0.23
2.4e+05 0.243
2.5e+05 0.253
2.6e+05 0.261
2.7e+05 0.273
2.8e+05 0.285
2.9e+05 0.289
3e+05 0.296
3.1e+05 0.304
3.2e+05 0.313
3.3e+05 0.321
3.4e+05 0.33
3.5e+05 0.341
3.6e+05 0.354
3.7e+05 0.366
3.8e+05 0.371
3.9e+05 0.372
4e+05 0.382
4.1e+05 0.398
4.2e+05 0.404
4.3e+05 0.417
4.4e+05 0.431
4.5e+05 0.438
4.6e+05 0.442
4.7e+05 0.449
4.8e+05 0.456
4.9e+05 0.466
5e+05 0.471
5.1e+05 0.477
5.2e+05 0.482
5.3e+05 0.488
5.4e+05 0.493
5.5e+05 0.497
5.6e+05 0.502
5.7e+05 0.507
5.8e+05 0.514
5.9e+05 0.517
6e+05 0.532
6.1e+05 0.539
6.2e+05 0.543
6.3e+05 0.555
6.4e+05 0.56
6.5e+05 0.564
6.6e+05 0.565
6.7e+05 0.57
6.8e+05 0.577
6.9e+05 0.585
7e+05 0.588
7.1e+05 0.59
7.2e+05 0.594
7.3e+05 0.602
7.4e+05 0.607
7.5e+05 0.61
7.6e+05 0.616
7.7e+05 0.622
7.8e+05 0.631
7.9e+05 0.632
8e+05 0.636
8.1e+05 0.638
8.2e+05 0.642
8.3e+05 0.646
8.4e+05 0.651
8.5e+05 0.656
8.6e+05 0.662
8.7e+05 0.667
8.8e+05 0.671
8.9e+05 0.675
9e+05 0.681
9.1e+05 0.682
9.2e+05 0.688
9.3e+05 0.692
9.4e+05 0.695
9.5e+05 0.699
9.6e+05 0.703
9.7e+05 0.707
9.8e+05 0.709
9.9e+05 0.713
1e+06 0.717


==> figures/glr_threshold_spread_p_fa_data_2.dat <==
%auto-ignore
0 0
10000 0.001
20000 0.001
30000 0.005
40000 0.007
50000 0.009
60000 0.01
70000 0.011
80000 0.013
90000 0.015
1e+05 0.015
1.1e+05 0.019
1.2e+05 0.024
1.3e+05 0.025
1.4e+05 0.027
1.5e+05 0.031
1.6e+05 0.031
1.7e+05 0.033
1.8e+05 0.039
1.9e+05 0.041
2e+05 0.044
2.1e+05 0.047
2.2e+05 0.049
2.3e+05 0.052
2.4e+05 0.057
2.5e+05 0.059
2.6e+05 0.061
2.7e+05 0.067
2.8e+05 0.071
2.9e+05 0.074
3e+05 0.077
3.1e+05 0.078
3.2e+05 0.08
3.3e+05 0.081
3.4e+05 0.085
3.5e+05 0.088
3.6e+05 0.091
3.7e+05 0.095
3.8e+05 0.099
3.9e+05 0.1
4e+05 0.103
4.1e+05 0.111
4.2e+05 0.116
4.3e+05 0.124
4.4e+05 0.125
4.5e+05 0.129
4.6e+05 0.133
4.7e+05 0.133
4.8e+05 0.135
4.9e+05 0.139
5e+05 0.142
5.1e+05 0.143
5.2e+05 0.146
5.3e+05 0.15
5.4e+05 0.154
5.5e+05 0.155
5.6e+05 0.159
5.7e+05 0.162
5.8e+05 0.164
5.9e+05 0.167
6e+05 0.169
6.1e+05 0.175
6.2e+05 0.178
6.3e+05 0.181
6.4e+05 0.183
6.5e+05 0.187
6.6e+05 0.189
6.7e+05 0.191
6.8e+05 0.193
6.9e+05 0.196
7e+05 0.202
7.1e+05 0.203
7.2e+05 0.204
7.3e+05 0.207
7.4e+05 0.208
7.5e+05 0.211
7.6e+05 0.216
7.7e+05 0.217
7.8e+05 0.221
7.9e+05 0.222
8e+05 0.222
8.1e+05 0.224
8.2e+05 0.225
8.3e+05 0.228
8.4e+05 0.229
8.5e+05 0.23
8.6e+05 0.232
8.7e+05 0.233
8.8e+05 0.234
8.9e+05 0.235
9e+05 0.241
9.1e+05 0.243
9.2e+05 0.244
9.3e+05 0.247
9.4e+05 0.25
9.5e+05 0.255
9.6e+05 0.255
9.7e+05 0.258
9.8e+05 0.259
9.9e+05 0.261
1e+06 0.263


==> figures/glr_threshold_spread_p_fa_data_3.dat <==
%auto-ignore
0 0
10000 0
20000 0
30000 0
40000 0
50000 0
60000 0.001
70000 0.002
80000 0.002
90000 0.003
1e+05 0.003
1.1e+05 0.003
1.2e+05 0.004
1.3e+05 0.006
1.4e+05 0.007
1.5e+05 0.008
1.6e+05 0.008
1.7e+05 0.009
1.8e+05 0.01
1.9e+05 0.011
2e+05 0.012
2.1e+05 0.013
2.2e+05 0.015
2.3e+05 0.015
2.4e+05 0.015
2.5e+05 0.015
2.6e+05 0.015
2.7e+05 0.016
2.8e+05 0.017
2.9e+05 0.017
3e+05 0.017
3.1e+05 0.018
3.2e+05 0.018
3.3e+05 0.019
3.4e+05 0.022
3.5e+05 0.022
3.6e+05 0.022
3.7e+05 0.023
3.8e+05 0.024
3.9e+05 0.024
4e+05 0.026
4.1e+05 0.028
4.2e+05 0.028
4.3e+05 0.03
4.4e+05 0.031
4.5e+05 0.032
4.6e+05 0.032
4.7e+05 0.032
4.8e+05 0.033
4.9e+05 0.034
5e+05 0.035
5.1e+05 0.035
5.2e+05 0.036
5.3e+05 0.037
5.4e+05 0.037
5.5e+05 0.037
5.6e+05 0.038
5.7e+05 0.039
5.8e+05 0.042
5.9e+05 0.042
6e+05 0.042
6.1e+05 0.042
6.2e+05 0.045
6.3e+05 0.047
6.4e+05 0.049
6.5e+05 0.05
6.6e+05 0.05
6.7e+05 0.051
6.8e+05 0.052
6.9e+05 0.053
7e+05 0.054
7.1e+05 0.054
7.2e+05 0.055
7.3e+05 0.055
7.4e+05 0.055
7.5e+05 0.056
7.6e+05 0.057
7.7e+05 0.058
7.8e+05 0.059
7.9e+05 0.06
8e+05 0.06
8.1e+05 0.061
8.2e+05 0.061
8.3e+05 0.062
8.4e+05 0.064
8.5e+05 0.064
8.6e+05 0.064
8.7e+05 0.064
8.8e+05 0.065
8.9e+05 0.066
9e+05 0.067
9.1e+05 0.068
9.2e+05 0.069
9.3e+05 0.069
9.4e+05 0.07
9.5e+05 0.071
9.6e+05 0.071
9.7e+05 0.071
9.8e+05 0.071
9.9e+05 0.072
1e+06 0.072


==> figures/pdf_plot_data_0.dat <==
%auto-ignore
1 0
1.001 0.0031401
1.002 0.012531
1.003 0.028121
1.004 0.049849
1.005 0.077648
1.006 0.11144
1.007 0.15114
1.008 0.19665
1.009 0.24787
1.01 0.30469
1.011 0.36699
1.012 0.43466
1.013 0.50756
1.014 0.58554
1.015 0.66848
1.016 0.75622
1.017 0.8486
1.018 0.94546
1.019 1.0466
1.02 1.152
1.021 1.2613
1.022 1.3744
1.023 1.4911
1.024 1.6112
1.025 1.7346
1.026 1.8611
1.027 1.9903
1.028 2.1223
1.029 2.2567
1.03 2.3934
1.031 2.5321
1.032 2.6727
1.033 2.815
1.034 2.9587
1.035 3.1037
1.036 3.2498
1.037 3.3967
1.038 3.5444
1.039 3.6924
1.04 3.8408
1.041 3.9893
1.042 4.1376
1.043 4.2857
1.044 4.4333
1.045 4.5803
1.046 4.7264
1.047 4.8716
1.048 5.0155
1.049 5.1582
1.05 5.2993
1.051 5.4388
1.052 5.5764
1.053 5.7121
1.054 5.8457
1.055 5.9771
1.056 6.1061
1.057 6.2326
1.058 6.3565
1.059 6.4776
1.06 6.5958
1.061 6.7111
1.062 6.8234
1.063 6.9324
1.064 7.0383
1.065 7.1407
1.066 7.2398
1.067 7.3354
1.068 7.4274
1.069 7.5158
1.07 7.6005
1.071 7.6814
1.072 7.7586
1.073 7.832
1.074 7.9015
1.075 7.9672
1.076 8.0289
1.077 8.0867
1.078 8.1406
1.079 8.1905
1.08 8.2365
1.081 8.2785
1.082 8.3166
1.083 8.3507
1.084 8.381
1.085 8.4073
1.086 8.4297
1.087 8.4483
1.088 8.4631
1.089 8.4741
1.09 8.4813
1.091 8.4848
1.092 8.4847
1.093 8.481
1.094 8.4737
1.095 8.4629
1.096 8.4487
1.097 8.431
1.098 8.4101
1.099 8.3859
1.1 8.3585
1.101 8.328
1.102 8.2945
1.103 8.258
1.104 8.2186
1.105 8.1764
1.106 8.1314
1.107 8.0838
1.108 8.0336
1.109 7.9809
1.11 7.9258
1.111 7.8683
1.112 7.8086
1.113 7.7467
1.114 7.6828
1.115 7.6169
1.116 7.549
1.117 7.4793
1.118 7.4079
1.119 7.3348
1.12 7.2601
1.121 7.184
1.122 7.1064
1.123 7.0275
1.124 6.9474
1.125 6.8661
1.126 6.7837
1.127 6.7003
1.128 6.616
1.129 6.5308
1.13 6.4449
1.131 6.3583
1.132 6.271
1.133 6.1832
1.134 6.0949
1.135 6.0061
1.136 5.9171
1.137 5.8277
1.138 5.7381
1.139 5.6484
1.14 5.5586
1.141 5.4688
1.142 5.379
1.143 5.2892
1.144 5.1996
1.145 5.1102
1.146 5.0211
1.147 4.9322
1.148 4.8437
1.149 4.7555
1.15 4.6678
1.151 4.5806
1.152 4.4939
1.153 4.4077
1.154 4.3222
1.155 4.2373
1.156 4.153
1.157 4.0694
1.158 3.9866
1.159 3.9045
1.16 3.8233
1.161 3.7428
1.162 3.6632
1.163 3.5844
1.164 3.5066
1.165 3.4296
1.166 3.3536
1.167 3.2785
1.168 3.2044
1.169 3.1312
1.17 3.0591
1.171 2.9879
1.172 2.9178
1.173 2.8487
1.174 2.7806
1.175 2.7136
1.176 2.6476
1.177 2.5826
1.178 2.5188
1.179 2.4559
1.18 2.3942
1.181 2.3335
1.182 2.2739
1.183 2.2153
1.184 2.1578
1.185 2.1014
1.186 2.046
1.187 1.9917
1.188 1.9384
1.189 1.8862
1.19 1.835
1.191 1.7849
1.192 1.7358
1.193 1.6877
1.194 1.6406
1.195 1.5945
1.196 1.5494
1.197 1.5053
1.198 1.4622
1.199 1.42
1.2 1.3788
1.201 1.3386
1.202 1.2992
1.203 1.2608
1.204 1.2233
1.205 1.1867
1.206 1.1509
1.207 1.1161
1.208 1.0821
1.209 1.0489
1.21 1.0166
1.211 0.98508
1.212 0.95438
1.213 0.92447
1.214 0.89533
1.215 0.86696
1.216 0.83934
1.217 0.81246
1.218 0.7863
1.219 0.76085
1.22 0.7361
1.221 0.71202
1.222 0.68862
1.223 0.66587
1.224 0.64376
1.225 0.62229
1.226 0.60142
1.227 0.58116
1.228 0.56148
1.229 0.54239
1.23 0.52385
1.231 0.50586
1.232 0.48841
1.233 0.47149
1.234 0.45507
1.235 0.43916
1.236 0.42373
1.237 0.40878
1.238 0.39429
1.239 0.38026
1.24 0.36667
1.241 0.3535
1.242 0.34076
1.243 0.32842
1.244 0.31648
1.245 0.30492
1.246 0.29375
1.247 0.28293
1.248 0.27248
1.249 0.26236
1.25 0.25259
1.251 0.24314
1.252 0.23401
1.253 0.22519
1.254 0.21667
1.255 0.20844
1.256 0.20049
1.257 0.19282
1.258 0.18541
1.259 0.17826
1.26 0.17136
1.261 0.1647
1.262 0.15828
1.263 0.15209
1.264 0.14612
1.265 0.14036
1.266 0.13481
1.267 0.12946
1.268 0.1243
1.269 0.11933
1.27 0.11455
1.271 0.10994
1.272 0.1055
1.273 0.10123
1.274 0.097114
1.275 0.093155
1.276 0.089344
1.277 0.085677
1.278 0.082149
1.279 0.078756
1.28 0.075492
1.281 0.072354
1.282 0.069337
1.283 0.066436
1.284 0.063648
1.285 0.060969
1.286 0.058395
1.287 0.055922
1.288 0.053547
1.289 0.051265
1.29 0.049075
1.291 0.046971
1.292 0.044952
1.293 0.043014
1.294 0.041155
1.295 0.03937
1.296 0.037658
1.297 0.036016
1.298 0.034441
1.299 0.03293
1.3 0.031482
1.301 0.030094
1.302 0.028763
1.303 0.027487
1.304 0.026265
1.305 0.025094
1.306 0.023972
1.307 0.022898
1.308 0.021869
1.309 0.020883
1.31 0.01994
1.311 0.019036
1.312 0.018172
1.313 0.017344
1.314 0.016553
1.315 0.015795
1.316 0.01507
1.317 0.014377
1.318 0.013714
1.319 0.01308
1.32 0.012474
1.321 0.011894
1.322 0.01134
1.323 0.010811
1.324 0.010305
1.325 0.0098217
1.326 0.0093598
1.327 0.0089187
1.328 0.0084973
1.329 0.0080949
1.33 0.0077107
1.331 0.0073438
1.332 0.0069936
1.333 0.0066593
1.334 0.0063403
1.335 0.0060359
1.336 0.0057454
1.337 0.0054683
1.338 0.005204
1.339 0.0049519
1.34 0.0047115
1.341 0.0044822
1.342 0.0042637
1.343 0.0040553
1.344 0.0038567
1.345 0.0036674
1.346 0.003487
1.347 0.0033151
1.348 0.0031514
1.349 0.0029954
1.35 0.0028468
1.351 0.0027053
1.352 0.0025706
1.353 0.0024423
1.354 0.0023201
1.355 0.0022038
1.356 0.0020932
1.357 0.0019879
1.358 0.0018876
1.359 0.0017923
1.36 0.0017016
1.361 0.0016153
1.362 0.0015332
1.363 0.0014551
1.364 0.0013809
1.365 0.0013103
1.366 0.0012432
1.367 0.0011794
1.368 0.0011188
1.369 0.0010612
1.37 0.0010064
1.371 0.00095436
1.372 0.00090493
1.373 0.00085798
1.374 0.00081337
1.375 0.00077101
1.376 0.00073078
1.377 0.00069258
1.378 0.00065631
1.379 0.00062188
1.38 0.0005892
1.381 0.00055818
1.382 0.00052874
1.383 0.0005008
1.384 0.0004743
1.385 0.00044915
1.386 0.0004253
1.387 0.00040267
1.388 0.00038121
1.389 0.00036086
1.39 0.00034156
1.391 0.00032326
1.392 0.00030592
1.393 0.00028947
1.394 0.00027389
1.395 0.00025912
1.396 0.00024512
1.397 0.00023186
1.398 0.00021929
1.399 0.00020739
1.4 0.00019611
1.401 0.00018543
1.402 0.00017532
1.403 0.00016574
1.404 0.00015667
1.405 0.00014808
1.406 0.00013995
1.407 0.00013226
1.408 0.00012498
1.409 0.00011808
1.41 0.00011156
1.411 0.00010539
1.412 9.9549e-05
1.413 9.4025e-05
1.414 8.8799e-05
1.415 8.3856e-05
1.416 7.9182e-05
1.417 7.4761e-05
1.418 7.0581e-05
1.419 6.6629e-05
1.42 6.2892e-05
1.421 5.936e-05
1.422 5.6021e-05
1.423 5.2866e-05
1.424 4.9884e-05
1.425 4.7066e-05
1.426 4.4403e-05
1.427 4.1888e-05
1.428 3.9511e-05
1.429 3.7266e-05
1.43 3.5146e-05
1.431 3.3144e-05
1.432 3.1253e-05
1.433 2.9467e-05
1.434 2.7781e-05
1.435 2.619e-05
1.436 2.4687e-05
1.437 2.3269e-05
1.438 2.193e-05
1.439 2.0667e-05
1.44 1.9475e-05
1.441 1.835e-05
1.442 1.7288e-05
1.443 1.6287e-05
1.444 1.5342e-05
1.445 1.4451e-05
1.446 1.3611e-05
1.447 1.2819e-05
1.448 1.2071e-05
1.449 1.1367e-05
1.45 1.0702e-05
1.451 1.0076e-05
1.452 9.4854e-06
1.453 8.9288e-06
1.454 8.4042e-06
1.455 7.9098e-06
1.456 7.4439e-06
1.457 7.0049e-06
1.458 6.5912e-06
1.459 6.2015e-06
1.46 5.8344e-06
1.461 5.4886e-06
1.462 5.1629e-06
1.463 4.8562e-06
1.464 4.5673e-06
1.465 4.2952e-06
1.466 4.0391e-06
1.467 3.7979e-06
1.468 3.5709e-06
1.469 3.3572e-06
1.47 3.156e-06
1.471 2.9667e-06
1.472 2.7885e-06
1.473 2.6208e-06
1.474 2.4631e-06
1.475 2.3146e-06
1.476 2.1749e-06
1.477 2.0435e-06
1.478 1.9199e-06
1.479 1.8037e-06
1.48 1.6944e-06
1.481 1.5915e-06
1.482 1.4948e-06
1.483 1.4039e-06
1.484 1.3184e-06
1.485 1.238e-06
1.486 1.1625e-06
1.487 1.0914e-06
1.488 1.0247e-06
1.489 9.6194e-07
1.49 9.0297e-07
1.491 8.4756e-07
1.492 7.9549e-07
1.493 7.4656e-07
1.494 7.006e-07
1.495 6.5742e-07
1.496 6.1686e-07
1.497 5.7875e-07
1.498 5.4297e-07
1.499 5.0936e-07
1.5 4.778e-07
1.501 4.4816e-07
1.502 4.2034e-07
1.503 3.9421e-07
1.504 3.6968e-07
1.505 3.4665e-07
1.506 3.2504e-07
1.507 3.0475e-07
1.508 2.8571e-07
1.509 2.6784e-07
1.51 2.5108e-07
1.511 2.3534e-07
1.512 2.2058e-07
1.513 2.0673e-07
1.514 1.9373e-07
1.515 1.8154e-07
1.516 1.7011e-07
1.517 1.5939e-07
1.518 1.4933e-07
1.519 1.399e-07
1.52 1.3105e-07
1.521 1.2276e-07
1.522 1.1498e-07
1.523 1.0769e-07
1.524 1.0085e-07
1.525 9.4447e-08
1.526 8.844e-08
1.527 8.2811e-08
1.528 7.7535e-08
1.529 7.259e-08
1.53 6.7956e-08
1.531 6.3615e-08
1.532 5.9546e-08
1.533 5.5735e-08
1.534 5.2164e-08
1.535 4.8819e-08
1.536 4.5685e-08
1.537 4.275e-08
1.538 4.0001e-08
1.539 3.7426e-08
1.54 3.5015e-08
1.541 3.2758e-08
1.542 3.0643e-08
1.543 2.8664e-08
1.544 2.6811e-08
1.545 2.5076e-08
1.546 2.3452e-08
1.547 2.1932e-08
1.548 2.0509e-08
1.549 1.9177e-08
1.55 1.7931e-08
1.551 1.6764e-08
1.552 1.5673e-08
1.553 1.4652e-08
1.554 1.3696e-08
1.555 1.2802e-08
1.556 1.1966e-08
1.557 1.1184e-08
1.558 1.0452e-08
1.559 9.7672e-09
1.56 9.127e-09
1.561 8.5283e-09
1.562 7.9683e-09
1.563 7.4447e-09
1.564 6.9551e-09
1.565 6.4974e-09
1.566 6.0694e-09
1.567 5.6692e-09
1.568 5.2952e-09
1.569 4.9455e-09
1.57 4.6187e-09
1.571 4.3132e-09
1.572 4.0277e-09
1.573 3.7609e-09
1.574 3.5116e-09
1.575 3.2786e-09
1.576 3.0609e-09
1.577 2.8575e-09
1.578 2.6674e-09
1.579 2.4899e-09
1.58 2.3241e-09
1.581 2.1691e-09
1.582 2.0244e-09
1.583 1.8893e-09
1.584 1.763e-09
1.585 1.6452e-09
1.586 1.5351e-09
1.587 1.4323e-09
1.588 1.3363e-09
1.589 1.2467e-09
1.59 1.163e-09
1.591 1.0849e-09
1.592 1.012e-09
1.593 9.4388e-10
1.594 8.8034e-10
1.595 8.2104e-10
1.596 7.6568e-10
1.597 7.1403e-10
1.598 6.6582e-10
1.599 6.2084e-10
1.6 5.7886e-10
1.601 5.3969e-10
1.602 5.0315e-10
1.603 4.6906e-10
1.604 4.3726e-10
1.605 4.0759e-10
1.606 3.7991e-10
1.607 3.541e-10
1.608 3.3002e-10
1.609 3.0756e-10
1.61 2.8662e-10
1.611 2.6709e-10
1.612 2.4888e-10
1.613 2.319e-10
1.614 2.1606e-10
1.615 2.013e-10
1.616 1.8754e-10
1.617 1.747e-10
1.618 1.6274e-10
1.619 1.5159e-10
1.62 1.412e-10
1.621 1.3151e-10
1.622 1.2249e-10
1.623 1.1407e-10
1.624 1.0623e-10
1.625 9.8923e-11
1.626 9.2114e-11
1.627 8.5769e-11
1.628 7.9858e-11
1.629 7.435e-11
1.63 6.9219e-11
1.631 6.4439e-11
1.632 5.9987e-11
1.633 5.5839e-11
1.634 5.1975e-11
1.635 4.8377e-11
1.636 4.5026e-11
1.637 4.1904e-11
1.638 3.8998e-11
1.639 3.6291e-11
1.64 3.377e-11
1.641 3.1424e-11
1.642 2.9238e-11
1.643 2.7204e-11
1.644 2.531e-11
1.645 2.3547e-11
1.646 2.1905e-11
1.647 2.0377e-11
1.648 1.8955e-11
1.649 1.7631e-11
1.65 1.6399e-11
1.651 1.5253e-11
1.652 1.4185e-11
1.653 1.3192e-11
1.654 1.2268e-11
1.655 1.1408e-11
1.656 1.0608e-11
1.657 9.864e-12
1.658 9.1714e-12
1.659 8.5271e-12
1.66 7.9277e-12
1.661 7.3701e-12
1.662 6.8514e-12
1.663 6.369e-12
1.664 5.9202e-12
1.665 5.5029e-12
1.666 5.1147e-12
1.667 4.7537e-12
1.668 4.418e-12
1.669 4.1058e-12
1.67 3.8156e-12
1.671 3.5457e-12
1.672 3.2947e-12
1.673 3.0614e-12
1.674 2.8445e-12
1.675 2.6428e-12
1.676 2.4553e-12
1.677 2.2811e-12
1.678 2.1191e-12
1.679 1.9685e-12
1.68 1.8286e-12
1.681 1.6985e-12
1.682 1.5776e-12
1.683 1.4653e-12
1.684 1.3609e-12
1.685 1.2639e-12
1.686 1.1738e-12
1.687 1.09e-12
1.688 1.0122e-12
1.689 9.3987e-13
1.69 8.727e-13
1.691 8.1029e-13
1.692 7.5232e-13
1.693 6.9847e-13
1.694 6.4844e-13
1.695 6.0198e-13
1.696 5.5882e-13
1.697 5.1873e-13
1.698 4.815e-13
1.699 4.4693e-13
1.7 4.1482e-13
1.701 3.8501e-13
1.702 3.5732e-13
1.703 3.3161e-13
1.704 3.0774e-13
1.705 2.8557e-13
1.706 2.65e-13
1.707 2.4589e-13
1.708 2.2816e-13
1.709 2.1169e-13
1.71 1.9641e-13
1.711 1.8222e-13
1.712 1.6905e-13
1.713 1.5683e-13
1.714 1.4548e-13
1.715 1.3495e-13
1.716 1.2518e-13
1.717 1.1611e-13
1.718 1.077e-13
1.719 9.9886e-14
1.72 9.2639e-14
1.721 8.5915e-14
1.722 7.9676e-14
1.723 7.3888e-14
1.724 6.8517e-14
1.725 6.3534e-14
1.726 5.8912e-14
1.727 5.4624e-14
1.728 5.0646e-14
1.729 4.6956e-14
1.73 4.3534e-14
1.731 4.0359e-14
1.732 3.7415e-14
1.733 3.4684e-14
1.734 3.2151e-14
1.735 2.9802e-14
1.736 2.7624e-14
1.737 2.5604e-14
1.738 2.3731e-14
1.739 2.1995e-14
1.74 2.0384e-14
1.741 1.8891e-14
1.742 1.7507e-14
1.743 1.6223e-14
1.744 1.5033e-14
1.745 1.393e-14
1.746 1.2908e-14
1.747 1.196e-14
1.748 1.1081e-14
1.749 1.0266e-14
1.75 9.5114e-15
1.751 8.8117e-15
1.752 8.1631e-15
1.753 7.5621e-15
1.754 7.005e-15
1.755 6.4888e-15
1.756 6.0104e-15
1.757 5.5671e-15
1.758 5.1563e-15
1.759 4.7757e-15
1.76 4.423e-15
1.761 4.0963e-15
1.762 3.7935e-15
1.763 3.513e-15
1.764 3.2532e-15
1.765 3.0125e-15
1.766 2.7894e-15
1.767 2.5829e-15
1.768 2.3915e-15
1.769 2.2142e-15
1.77 2.0501e-15
1.771 1.898e-15
1.772 1.7571e-15
1.773 1.6267e-15
1.774 1.5059e-15
1.775 1.394e-15
1.776 1.2904e-15
1.777 1.1945e-15
1.778 1.1056e-15
1.779 1.0233e-15
1.78 9.4716e-16
1.781 8.7662e-16
1.782 8.1132e-16
1.783 7.5085e-16
1.784 6.9487e-16
1.785 6.4304e-16
1.786 5.9507e-16
1.787 5.5065e-16
1.788 5.0953e-16
1.789 4.7147e-16
1.79 4.3624e-16
1.791 4.0363e-16
1.792 3.7345e-16
1.793 3.4551e-16
1.794 3.1965e-16
1.795 2.9572e-16
1.796 2.7358e-16
1.797 2.5308e-16
1.798 2.3411e-16
1.799 2.1656e-16
1.8 2.0032e-16
1.801 1.8529e-16
1.802 1.7138e-16
1.803 1.5852e-16
1.804 1.4661e-16
1.805 1.3559e-16
1.806 1.254e-16
1.807 1.1597e-16
1.808 1.0725e-16
1.809 9.9182e-17
1.81 9.1717e-17
1.811 8.4811e-17
1.812 7.8423e-17
1.813 7.2514e-17
1.814 6.7049e-17
1.815 6.1993e-17
1.816 5.7318e-17
1.817 5.2993e-17
1.818 4.8993e-17
1.819 4.5294e-17
1.82 4.1873e-17
1.821 3.871e-17
1.822 3.5784e-17
1.823 3.3079e-17
1.824 3.0577e-17
1.825 2.8264e-17
1.826 2.6125e-17
1.827 2.4147e-17
1.828 2.2319e-17
1.829 2.0628e-17
1.83 1.9065e-17
1.831 1.762e-17
1.832 1.6284e-17
1.833 1.5048e-17
1.834 1.3907e-17
1.835 1.2851e-17
1.836 1.1875e-17
1.837 1.0973e-17
1.838 1.014e-17
1.839 9.3692e-18
1.84 8.6569e-18
1.841 7.9986e-18
1.842 7.3901e-18
1.843 6.8278e-18
1.844 6.3081e-18
1.845 5.8278e-18
1.846 5.3839e-18
1.847 4.9737e-18
1.848 4.5947e-18
1.849 4.2444e-18
1.85 3.9207e-18
1.851 3.6216e-18
1.852 3.3453e-18
1.853 3.09e-18
1.854 2.854e-18
1.855 2.6361e-18
1.856 2.4347e-18
1.857 2.2486e-18
1.858 2.0767e-18
1.859 1.9179e-18
1.86 1.7712e-18
1.861 1.6357e-18
1.862 1.5105e-18
1.863 1.3949e-18
1.864 1.2881e-18
1.865 1.1894e-18
1.866 1.0983e-18
1.867 1.0141e-18
1.868 9.3636e-19
1.869 8.6455e-19
1.87 7.9823e-19
1.871 7.3698e-19
1.872 6.8042e-19
1.873 6.2818e-19
1.874 5.7994e-19
1.875 5.3539e-19
1.876 4.9425e-19
1.877 4.5626e-19
1.878 4.2118e-19
1.879 3.8879e-19
1.88 3.5888e-19
1.881 3.3127e-19
1.882 3.0577e-19
1.883 2.8223e-19
1.884 2.605e-19
1.885 2.4043e-19
1.886 2.2191e-19
1.887 2.048e-19
1.888 1.8901e-19
1.889 1.7444e-19
1.89 1.6098e-19
1.891 1.4856e-19
1.892 1.371e-19
1.893 1.2652e-19
1.894 1.1675e-19
1.895 1.0773e-19
1.896 9.9407e-20
1.897 9.1725e-20
1.898 8.4635e-20
1.899 7.8092e-20
1.9 7.2052e-20
1.901 6.6479e-20
1.902 6.1335e-20
1.903 5.6588e-20
1.904 5.2207e-20
1.905 4.8165e-20
1.906 4.4434e-20
1.907 4.0992e-20
1.908 3.7815e-20
1.909 3.4884e-20
1.91 3.2179e-20
1.911 2.9684e-20
1.912 2.7381e-20
1.913 2.5257e-20
1.914 2.3297e-20
1.915 2.1488e-20
1.916 1.982e-20
1.917 1.8281e-20
1.918 1.686e-20
1.919 1.555e-20
1.92 1.4342e-20
1.921 1.3227e-20
1.922 1.2198e-20
1.923 1.125e-20
1.924 1.0374e-20
1.925 9.5672e-21
1.926 8.8226e-21
1.927 8.1358e-21
1.928 7.5023e-21
1.929 6.9179e-21
1.93 6.379e-21
1.931 5.8819e-21
1.932 5.4235e-21
1.933 5.0007e-21
1.934 4.6108e-21
1.935 4.2512e-21
1.936 3.9195e-21
1.937 3.6137e-21
1.938 3.3317e-21
1.939 3.0716e-21
1.94 2.8317e-21
1.941 2.6106e-21
1.942 2.4067e-21
1.943 2.2186e-21
1.944 2.0452e-21
1.945 1.8854e-21
1.946 1.738e-21
1.947 1.602e-21
1.948 1.4767e-21
1.949 1.3612e-21
1.95 1.2547e-21
1.951 1.1565e-21
1.952 1.0659e-21
1.953 9.8248e-22
1.954 9.0553e-22
1.955 8.346e-22
1.956 7.692e-22
1.957 7.0892e-22
1.958 6.5335e-22
1.959 6.0213e-22
1.96 5.5491e-22
1.961 5.1139e-22
1.962 4.7127e-22
1.963 4.3429e-22
1.964 4.002e-22
1.965 3.6879e-22
1.966 3.3983e-22
1.967 3.1315e-22
1.968 2.8855e-22
1.969 2.6588e-22
1.97 2.4499e-22
1.971 2.2573e-22
1.972 2.0799e-22
1.973 1.9163e-22
1.974 1.7656e-22
1.975 1.6268e-22
1.976 1.4988e-22
1.977 1.3808e-22
1.978 1.2722e-22
1.979 1.172e-22
1.98 1.0797e-22
1.981 9.9471e-23
1.982 9.1637e-23
1.983 8.4418e-23
1.984 7.7766e-23
1.985 7.1637e-23
1.986 6.5991e-23
1.987 6.0788e-23
1.988 5.5995e-23
1.989 5.1578e-23
1.99 4.751e-23
1.991 4.3761e-23
1.992 4.0308e-23
1.993 3.7127e-23
1.994 3.4196e-23
1.995 3.1496e-23
1.996 2.9008e-23
1.997 2.6717e-23
1.998 2.4607e-23
1.999 2.2662e-23
2 2.0871e-23
2.001 1.9222e-23
2.002 1.7702e-23
2.003 1.6302e-23
2.004 1.5013e-23
2.005 1.3826e-23
2.006 1.2732e-23
2.007 1.1724e-23
2.008 1.0797e-23
2.009 9.9419e-24
2.01 9.1549e-24
2.011 8.43e-24
2.012 7.7624e-24
2.013 7.1475e-24
2.014 6.5813e-24
2.015 6.0598e-24
2.016 5.5796e-24
2.017 5.1373e-24
2.018 4.7301e-24
2.019 4.355e-24
2.02 4.0097e-24
2.021 3.6916e-24
2.022 3.3988e-24
2.023 3.1291e-24
2.024 2.8808e-24
2.025 2.6522e-24
2.026 2.4416e-24
2.027 2.2478e-24
2.028 2.0693e-24
2.029 1.905e-24
2.03 1.7536e-24
2.031 1.6143e-24
2.032 1.4861e-24
2.033 1.368e-24
2.034 1.2592e-24
2.035 1.1591e-24
2.036 1.067e-24
2.037 9.8212e-25
2.038 9.0401e-25
2.039 8.321e-25
2.04 7.659e-25
2.041 7.0496e-25
2.042 6.4886e-25
2.043 5.9721e-25
2.044 5.4967e-25
2.045 5.0591e-25
2.046 4.6562e-25
2.047 4.2854e-25
2.048 3.9441e-25
2.049 3.6299e-25
2.05 3.3406e-25
2.051 3.0744e-25
2.052 2.8294e-25
2.053 2.6039e-25
2.054 2.3963e-25
2.055 2.2052e-25
2.056 2.0293e-25
2.057 1.8675e-25
2.058 1.7185e-25
2.059 1.5814e-25
2.06 1.4552e-25
2.061 1.3391e-25
2.062 1.2322e-25
2.063 1.1338e-25
2.064 1.0433e-25
2.065 9.6001e-26
2.066 8.8334e-26
2.067 8.1279e-26
2.068 7.4786e-26
2.069 6.8811e-26
2.07 6.3313e-26
2.071 5.8253e-26
2.072 5.3597e-26
2.073 4.9313e-26
2.074 4.537e-26
2.075 4.1743e-26
2.076 3.8404e-26
2.077 3.5333e-26
2.078 3.2507e-26
2.079 2.9906e-26
2.08 2.7513e-26
2.081 2.5311e-26
2.082 2.3286e-26
2.083 2.1422e-26
2.084 1.9707e-26
2.085 1.8129e-26
2.086 1.6677e-26
2.087 1.5342e-26
2.088 1.4113e-26
2.089 1.2982e-26
2.09 1.1942e-26
2.091 1.0986e-26
2.092 1.0105e-26
2.093 9.2953e-27
2.094 8.5502e-27
2.095 7.8648e-27
2.096 7.2342e-27
2.097 6.6542e-27
2.098 6.1205e-27
2.099 5.6296e-27
2.1 5.1781e-27
2.101 4.7627e-27
2.102 4.3805e-27
2.103 4.029e-27
2.104 3.7057e-27
2.105 3.4083e-27
2.106 3.1347e-27
2.107 2.883e-27
2.108 2.6515e-27
2.109 2.4386e-27
2.11 2.2428e-27
2.111 2.0626e-27
2.112 1.897e-27
2.113 1.7446e-27
2.114 1.6044e-27
2.115 1.4755e-27
2.116 1.3569e-27
2.117 1.2478e-27
2.118 1.1475e-27
2.119 1.0553e-27
2.12 9.7044e-28
2.121 8.9241e-28
2.122 8.2064e-28
2.123 7.5464e-28
2.124 6.9394e-28
2.125 6.3812e-28
2.126 5.8678e-28
2.127 5.3957e-28
2.128 4.9615e-28
2.129 4.5622e-28
2.13 4.195e-28
2.131 3.8573e-28
2.132 3.5468e-28
2.133 3.2612e-28
2.134 2.9986e-28
2.135 2.7571e-28
2.136 2.5351e-28
2.137 2.3309e-28
2.138 2.1431e-28
2.139 1.9705e-28
2.14 1.8117e-28
2.141 1.6657e-28
2.142 1.5315e-28
2.143 1.4081e-28
2.144 1.2946e-28
2.145 1.1902e-28
2.146 1.0943e-28
2.147 1.006e-28
2.148 9.2491e-29
2.149 8.5032e-29
2.15 7.8174e-29
2.151 7.1869e-29
2.152 6.6071e-29
2.153 6.0741e-29
2.154 5.584e-29
2.155 5.1335e-29
2.156 4.7192e-29
2.157 4.3384e-29
2.158 3.9882e-29
2.159 3.6663e-29
2.16 3.3703e-29
2.161 3.0982e-29
2.162 2.8481e-29
2.163 2.6181e-29
2.164 2.4066e-29
2.165 2.2123e-29
2.166 2.0336e-29
2.167 1.8693e-29
2.168 1.7183e-29
2.169 1.5795e-29
2.17 1.4519e-29
2.171 1.3345e-29
2.172 1.2267e-29
2.173 1.1275e-29
2.174 1.0364e-29
2.175 9.5263e-30
2.176 8.7562e-30
2.177 8.0483e-30
2.178 7.3975e-30
2.179 6.7994e-30
2.18 6.2495e-30
2.181 5.7441e-30
2.182 5.2795e-30
2.183 4.8524e-30
2.184 4.4599e-30
2.185 4.0991e-30
2.186 3.7674e-30
2.187 3.4626e-30
2.188 3.1824e-30
2.189 2.9248e-30
2.19 2.6881e-30
2.191 2.4705e-30
2.192 2.2706e-30
2.193 2.0867e-30
2.194 1.9178e-30
2.195 1.7625e-30
2.196 1.6198e-30
2.197 1.4886e-30
2.198 1.3681e-30
2.199 1.2573e-30
2.2 1.1554e-30
2.201 1.0618e-30
2.202 9.7582e-31
2.203 8.9677e-31
2.204 8.2411e-31
2.205 7.5733e-31
2.206 6.9596e-31
2.207 6.3956e-31
2.208 5.8773e-31
2.209 5.4009e-31
2.21 4.9632e-31
2.211 4.5608e-31
2.212 4.1911e-31
2.213 3.8513e-31
2.214 3.539e-31
2.215 3.2521e-31
2.216 2.9884e-31
2.217 2.746e-31
2.218 2.5233e-31
2.219 2.3186e-31
2.22 2.1306e-31
2.221 1.9577e-31
2.222 1.7989e-31
2.223 1.653e-31
2.224 1.5189e-31
2.225 1.3956e-31
2.226 1.2824e-31
2.227 1.1783e-31
2.228 1.0827e-31
2.229 9.9481e-32
2.23 9.1407e-32
2.231 8.3987e-32
2.232 7.7169e-32
2.233 7.0904e-32
2.234 6.5148e-32
2.235 5.9858e-32
2.236 5.4998e-32
2.237 5.0532e-32
2.238 4.6429e-32
2.239 4.2658e-32
2.24 3.9193e-32
2.241 3.601e-32
2.242 3.3085e-32
2.243 3.0398e-32
2.244 2.7928e-32
2.245 2.5659e-32
2.246 2.3575e-32
2.247 2.1659e-32
2.248 1.9899e-32
2.249 1.8282e-32
2.25 1.6797e-32
2.251 1.5432e-32
2.252 1.4177e-32
2.253 1.3025e-32
2.254 1.1966e-32
2.255 1.0994e-32
2.256 1.01e-32
2.257 9.2789e-33
2.258 8.5245e-33
2.259 7.8314e-33
2.26 7.1947e-33
2.261 6.6097e-33
2.262 6.0722e-33
2.263 5.5784e-33
2.264 5.1247e-33
2.265 4.7079e-33
2.266 4.325e-33
2.267 3.9732e-33
2.268 3.65e-33
2.269 3.3531e-33
2.27 3.0803e-33
2.271 2.8297e-33
2.272 2.5995e-33
2.273 2.388e-33
2.274 2.1937e-33
2.275 2.0152e-33
2.276 1.8512e-33
2.277 1.7006e-33
2.278 1.5622e-33
2.279 1.435e-33
2.28 1.3182e-33
2.281 1.211e-33
2.282 1.1124e-33
2.283 1.0218e-33
2.284 9.3866e-34
2.285 8.6224e-34
2.286 7.9205e-34
2.287 7.2756e-34
2.288 6.6833e-34
2.289 6.1391e-34
2.29 5.6392e-34
2.291 5.18e-34
2.292 4.7582e-34
2.293 4.3707e-34
2.294 4.0148e-34
2.295 3.6878e-34
2.296 3.3874e-34
2.297 3.1115e-34
2.298 2.8581e-34
2.299 2.6253e-34
2.3 2.4114e-34
2.301 2.215e-34
2.302 2.0346e-34
2.303 1.8688e-34
2.304 1.7166e-34
2.305 1.5767e-34
2.306 1.4482e-34
2.307 1.3302e-34
2.308 1.2218e-34
2.309 1.1223e-34
2.31 1.0308e-34
2.311 9.4682e-35
2.312 8.6965e-35
2.313 7.9878e-35
2.314 7.3368e-35
2.315 6.7388e-35
2.316 6.1895e-35
2.317 5.685e-35
2.318 5.2216e-35
2.319 4.796e-35
2.32 4.405e-35
2.321 4.0459e-35
2.322 3.7161e-35
2.323 3.4131e-35
2.324 3.1349e-35
2.325 2.8793e-35
2.326 2.6445e-35
2.327 2.4289e-35
2.328 2.2308e-35
2.329 2.0489e-35
2.33 1.8819e-35
2.331 1.7284e-35
2.332 1.5874e-35
2.333 1.458e-35
2.334 1.3391e-35
2.335 1.2299e-35
2.336 1.1296e-35
2.337 1.0374e-35
2.338 9.5282e-36
2.339 8.7511e-36
2.34 8.0373e-36
2.341 7.3817e-36
2.342 6.7795e-36
2.343 6.2265e-36
2.344 5.7186e-36
2.345 5.252e-36
2.346 4.8236e-36
2.347 4.4301e-36
2.348 4.0686e-36
2.349 3.7367e-36
2.35 3.4318e-36
2.351 3.1518e-36
2.352 2.8946e-36
2.353 2.6585e-36
2.354 2.4415e-36
2.355 2.2423e-36
2.356 2.0593e-36
2.357 1.8913e-36
2.358 1.737e-36
2.359 1.5952e-36
2.36 1.465e-36
2.361 1.3455e-36
2.362 1.2357e-36
2.363 1.1348e-36
2.364 1.0422e-36
2.365 9.5714e-37
2.366 8.7902e-37
2.367 8.0727e-37
2.368 7.4138e-37
2.369 6.8087e-37
2.37 6.2529e-37
2.371 5.7425e-37
2.372 5.2738e-37
2.373 4.8433e-37
2.374 4.4479e-37
2.375 4.0848e-37
2.376 3.7514e-37
2.377 3.4451e-37
2.378 3.1639e-37
2.379 2.9056e-37
2.38 2.6684e-37
2.381 2.4505e-37
2.382 2.2505e-37
2.383 2.0667e-37
2.384 1.898e-37
2.385 1.743e-37
2.386 1.6007e-37
2.387 1.47e-37
2.388 1.35e-37
2.389 1.2398e-37
2.39 1.1386e-37
2.391 1.0456e-37
2.392 9.6021e-38
2.393 8.8181e-38
2.394 8.098e-38
2.395 7.4368e-38
2.396 6.8295e-38
2.397 6.2718e-38
2.398 5.7597e-38
2.399 5.2893e-38
2.4 4.8574e-38
2.401 4.4607e-38
2.402 4.0965e-38
2.403 3.7619e-38
2.404 3.4547e-38
2.405 3.1726e-38
2.406 2.9135e-38
2.407 2.6756e-38
2.408 2.4571e-38
2.409 2.2564e-38
2.41 2.0721e-38
2.411 1.9029e-38
2.412 1.7475e-38
2.413 1.6048e-38
2.414 1.4737e-38
2.415 1.3533e-38
2.416 1.2428e-38
2.417 1.1413e-38
2.418 1.0481e-38
2.419 9.6249e-39
2.42 8.8387e-39
2.421 8.1168e-39
2.422 7.4539e-39
2.423 6.8451e-39
2.424 6.286e-39
2.425 5.7726e-39
2.426 5.3011e-39
2.427 4.8681e-39
2.428 4.4705e-39
2.429 4.1053e-39
2.43 3.77e-39
2.431 3.4621e-39
2.432 3.1793e-39
2.433 2.9196e-39
2.434 2.6811e-39
2.435 2.4622e-39
2.436 2.261e-39
2.437 2.0764e-39
2.438 1.9068e-39
2.439 1.751e-39
2.44 1.608e-39
2.441 1.4766e-39
2.442 1.356e-39
2.443 1.2453e-39
2.444 1.1436e-39
2.445 1.0501e-39
2.446 9.6437e-40
2.447 8.856e-40
2.448 8.1326e-40
2.449 7.4684e-40
2.45 6.8583e-40
2.451 6.2981e-40
2.452 5.7837e-40
2.453 5.3113e-40
2.454 4.8775e-40
2.455 4.4791e-40
2.456 4.1132e-40
2.457 3.7772e-40
2.458 3.4687e-40
2.459 3.1854e-40
2.46 2.9252e-40
2.461 2.6863e-40
2.462 2.4669e-40
2.463 2.2654e-40
2.464 2.0804e-40
2.465 1.9104e-40
2.466 1.7544e-40
2.467 1.6111e-40
2.468 1.4795e-40
2.469 1.3587e-40
2.47 1.2477e-40
2.471 1.1458e-40
2.472 1.0522e-40
2.473 9.6627e-41
2.474 8.8735e-41
2.475 8.1488e-41
2.476 7.4833e-41
2.477 6.8721e-41
2.478 6.3108e-41
2.479 5.7954e-41
2.48 5.3221e-41
2.481 4.8875e-41
2.482 4.4883e-41
2.483 4.1218e-41
2.484 3.7851e-41
2.485 3.476e-41
2.486 3.1921e-41
2.487 2.9315e-41
2.488 2.6921e-41
2.489 2.4722e-41
2.49 2.2703e-41
2.491 2.0849e-41
2.492 1.9147e-41
2.493 1.7583e-41
2.494 1.6147e-41
2.495 1.4829e-41
2.496 1.3618e-41
2.497 1.2506e-41
2.498 1.1485e-41
2.499 1.0547e-41
2.5 9.6857e-42


==> figures/pdf_plot_data_1.dat <==
%auto-ignore
1 0
1.001 0.0019626
1.002 0.0078327
1.003 0.017581
1.004 0.031174
1.005 0.048576
1.006 0.069745
1.007 0.094637
1.008 0.12321
1.009 0.1554
1.01 0.19116
1.011 0.23044
1.012 0.27317
1.013 0.31929
1.014 0.36874
1.015 0.42143
1.016 0.47731
1.017 0.53629
1.018 0.59831
1.019 0.66327
1.02 0.7311
1.021 0.80171
1.022 0.87502
1.023 0.95094
1.024 1.0294
1.025 1.1102
1.026 1.1934
1.027 1.2789
1.028 1.3665
1.029 1.4561
1.03 1.5476
1.031 1.6411
1.032 1.7362
1.033 1.833
1.034 1.9314
1.035 2.0311
1.036 2.1323
1.037 2.2346
1.038 2.3381
1.039 2.4426
1.04 2.548
1.041 2.6542
1.042 2.7612
1.043 2.8687
1.044 2.9768
1.045 3.0853
1.046 3.194
1.047 3.303
1.048 3.4121
1.049 3.5211
1.05 3.6301
1.051 3.7389
1.052 3.8474
1.053 3.9555
1.054 4.0631
1.055 4.1701
1.056 4.2765
1.057 4.3822
1.058 4.487
1.059 4.5909
1.06 4.6937
1.061 4.7955
1.062 4.8961
1.063 4.9955
1.064 5.0936
1.065 5.1902
1.066 5.2854
1.067 5.3791
1.068 5.4711
1.069 5.5615
1.07 5.6501
1.071 5.737
1.072 5.822
1.073 5.9051
1.074 5.9863
1.075 6.0654
1.076 6.1425
1.077 6.2174
1.078 6.2903
1.079 6.3609
1.08 6.4293
1.081 6.4955
1.082 6.5593
1.083 6.6208
1.084 6.68
1.085 6.7368
1.086 6.7912
1.087 6.8431
1.088 6.8927
1.089 6.9397
1.09 6.9843
1.091 7.0264
1.092 7.066
1.093 7.103
1.094 7.1376
1.095 7.1697
1.096 7.1993
1.097 7.2263
1.098 7.2509
1.099 7.2729
1.1 7.2925
1.101 7.3095
1.102 7.3241
1.103 7.3363
1.104 7.346
1.105 7.3533
1.106 7.3582
1.107 7.3607
1.108 7.3609
1.109 7.3587
1.11 7.3542
1.111 7.3475
1.112 7.3385
1.113 7.3273
1.114 7.3139
1.115 7.2983
1.116 7.2806
1.117 7.2608
1.118 7.239
1.119 7.2152
1.12 7.1894
1.121 7.1617
1.122 7.132
1.123 7.1006
1.124 7.0673
1.125 7.0322
1.126 6.9955
1.127 6.957
1.128 6.917
1.129 6.8753
1.13 6.8321
1.131 6.7874
1.132 6.7412
1.133 6.6937
1.134 6.6447
1.135 6.5945
1.136 6.543
1.137 6.4903
1.138 6.4364
1.139 6.3814
1.14 6.3253
1.141 6.2682
1.142 6.2101
1.143 6.1511
1.144 6.0912
1.145 6.0305
1.146 5.9689
1.147 5.9066
1.148 5.8436
1.149 5.7799
1.15 5.7157
1.151 5.6508
1.152 5.5854
1.153 5.5196
1.154 5.4533
1.155 5.3866
1.156 5.3195
1.157 5.2521
1.158 5.1844
1.159 5.1165
1.16 5.0484
1.161 4.9801
1.162 4.9117
1.163 4.8432
1.164 4.7747
1.165 4.7061
1.166 4.6375
1.167 4.569
1.168 4.5006
1.169 4.4322
1.17 4.3641
1.171 4.2961
1.172 4.2282
1.173 4.1607
1.174 4.0933
1.175 4.0263
1.176 3.9596
1.177 3.8932
1.178 3.8271
1.179 3.7615
1.18 3.6962
1.181 3.6314
1.182 3.567
1.183 3.5031
1.184 3.4396
1.185 3.3767
1.186 3.3143
1.187 3.2524
1.188 3.1911
1.189 3.1303
1.19 3.0702
1.191 3.0106
1.192 2.9516
1.193 2.8933
1.194 2.8356
1.195 2.7785
1.196 2.7221
1.197 2.6663
1.198 2.6112
1.199 2.5568
1.2 2.5031
1.201 2.4501
1.202 2.3977
1.203 2.3461
1.204 2.2952
1.205 2.2449
1.206 2.1954
1.207 2.1467
1.208 2.0986
1.209 2.0512
1.21 2.0046
1.211 1.9587
1.212 1.9136
1.213 1.8691
1.214 1.8254
1.215 1.7824
1.216 1.7401
1.217 1.6985
1.218 1.6577
1.219 1.6175
1.22 1.5781
1.221 1.5394
1.222 1.5013
1.223 1.464
1.224 1.4274
1.225 1.3915
1.226 1.3562
1.227 1.3216
1.228 1.2877
1.229 1.2545
1.23 1.2219
1.231 1.19
1.232 1.1588
1.233 1.1281
1.234 1.0981
1.235 1.0688
1.236 1.04
1.237 1.0119
1.238 0.98441
1.239 0.9575
1.24 0.93118
1.241 0.90544
1.242 0.88028
1.243 0.85568
1.244 0.83165
1.245 0.80817
1.246 0.78523
1.247 0.76283
1.248 0.74096
1.249 0.7196
1.25 0.69876
1.251 0.67842
1.252 0.65857
1.253 0.63921
1.254 0.62033
1.255 0.60192
1.256 0.58396
1.257 0.56646
1.258 0.54941
1.259 0.53279
1.26 0.5166
1.261 0.50083
1.262 0.48547
1.263 0.47051
1.264 0.45595
1.265 0.44178
1.266 0.42799
1.267 0.41457
1.268 0.40151
1.269 0.38881
1.27 0.37646
1.271 0.36445
1.272 0.35278
1.273 0.34143
1.274 0.3304
1.275 0.31968
1.276 0.30927
1.277 0.29915
1.278 0.28933
1.279 0.27979
1.28 0.27053
1.281 0.26154
1.282 0.25282
1.283 0.24435
1.284 0.23614
1.285 0.22817
1.286 0.22044
1.287 0.21294
1.288 0.20567
1.289 0.19863
1.29 0.1918
1.291 0.18518
1.292 0.17876
1.293 0.17255
1.294 0.16653
1.295 0.1607
1.296 0.15505
1.297 0.14958
1.298 0.14429
1.299 0.13916
1.3 0.13421
1.301 0.12941
1.302 0.12476
1.303 0.12027
1.304 0.11593
1.305 0.11172
1.306 0.10766
1.307 0.10373
1.308 0.099936
1.309 0.096265
1.31 0.092718
1.311 0.089291
1.312 0.08598
1.313 0.082781
1.314 0.079692
1.315 0.076708
1.316 0.073827
1.317 0.071046
1.318 0.068361
1.319 0.06577
1.32 0.063269
1.321 0.060857
1.322 0.058529
1.323 0.056283
1.324 0.054117
1.325 0.052029
1.326 0.050015
1.327 0.048073
1.328 0.046202
1.329 0.044397
1.33 0.042659
1.331 0.040984
1.332 0.03937
1.333 0.037815
1.334 0.036317
1.335 0.034875
1.336 0.033486
1.337 0.032148
1.338 0.030861
1.339 0.029622
1.34 0.028429
1.341 0.027281
1.342 0.026177
1.343 0.025114
1.344 0.024092
1.345 0.023109
1.346 0.022164
1.347 0.021255
1.348 0.02038
1.349 0.01954
1.35 0.018732
1.351 0.017956
1.352 0.01721
1.353 0.016493
1.354 0.015804
1.355 0.015143
1.356 0.014507
1.357 0.013897
1.358 0.013311
1.359 0.012748
1.36 0.012208
1.361 0.011689
1.362 0.011192
1.363 0.010714
1.364 0.010255
1.365 0.0098156
1.366 0.0093936
1.367 0.0089888
1.368 0.0086006
1.369 0.0082283
1.37 0.0078712
1.371 0.0075289
1.372 0.0072007
1.373 0.0068861
1.374 0.0065846
1.375 0.0062956
1.376 0.0060187
1.377 0.0057534
1.378 0.0054992
1.379 0.0052557
1.38 0.0050225
1.381 0.0047991
1.382 0.0045852
1.383 0.0043805
1.384 0.0041844
1.385 0.0039967
1.386 0.003817
1.387 0.0036451
1.388 0.0034806
1.389 0.0033231
1.39 0.0031725
1.391 0.0030284
1.392 0.0028905
1.393 0.0027587
1.394 0.0026326
1.395 0.002512
1.396 0.0023968
1.397 0.0022865
1.398 0.0021812
1.399 0.0020805
1.4 0.0019843
1.401 0.0018923
1.402 0.0018044
1.403 0.0017204
1.404 0.0016402
1.405 0.0015636
1.406 0.0014904
1.407 0.0014205
1.408 0.0013538
1.409 0.0012901
1.41 0.0012292
1.411 0.0011711
1.412 0.0011157
1.413 0.0010628
1.414 0.0010123
1.415 0.00096411
1.416 0.00091813
1.417 0.00087426
1.418 0.00083241
1.419 0.0007925
1.42 0.00075443
1.421 0.00071812
1.422 0.0006835
1.423 0.00065049
1.424 0.00061901
1.425 0.00058901
1.426 0.00056041
1.427 0.00053316
1.428 0.00050718
1.429 0.00048242
1.43 0.00045884
1.431 0.00043636
1.432 0.00041496
1.433 0.00039456
1.434 0.00037514
1.435 0.00035664
1.436 0.00033903
1.437 0.00032225
1.438 0.00030628
1.439 0.00029108
1.44 0.0002766
1.441 0.00026283
1.442 0.00024972
1.443 0.00023724
1.444 0.00022537
1.445 0.00021407
1.446 0.00020332
1.447 0.00019309
1.448 0.00018337
1.449 0.00017412
1.45 0.00016532
1.451 0.00015695
1.452 0.000149
1.453 0.00014143
1.454 0.00013424
1.455 0.0001274
1.456 0.00012091
1.457 0.00011473
1.458 0.00010886
1.459 0.00010328
1.46 9.7983e-05
1.461 9.2947e-05
1.462 8.8163e-05
1.463 8.3618e-05
1.464 7.9301e-05
1.465 7.5201e-05
1.466 7.1308e-05
1.467 6.761e-05
1.468 6.4099e-05
1.469 6.0766e-05
1.47 5.7601e-05
1.471 5.4597e-05
1.472 5.1745e-05
1.473 4.9039e-05
1.474 4.647e-05
1.475 4.4032e-05
1.476 4.1719e-05
1.477 3.9525e-05
1.478 3.7443e-05
1.479 3.5468e-05
1.48 3.3594e-05
1.481 3.1817e-05
1.482 3.0132e-05
1.483 2.8533e-05
1.484 2.7018e-05
1.485 2.5581e-05
1.486 2.4218e-05
1.487 2.2927e-05
1.488 2.1702e-05
1.489 2.0542e-05
1.49 1.9442e-05
1.491 1.8399e-05
1.492 1.7411e-05
1.493 1.6475e-05
1.494 1.5588e-05
1.495 1.4748e-05
1.496 1.3952e-05
1.497 1.3198e-05
1.498 1.2484e-05
1.499 1.1807e-05
1.5 1.1167e-05
1.501 1.056e-05
1.502 9.9858e-06
1.503 9.442e-06
1.504 8.9271e-06
1.505 8.4397e-06
1.506 7.9783e-06
1.507 7.5416e-06
1.508 7.1283e-06
1.509 6.7372e-06
1.51 6.3671e-06
1.511 6.0168e-06
1.512 5.6855e-06
1.513 5.372e-06
1.514 5.0754e-06
1.515 4.7948e-06
1.516 4.5295e-06
1.517 4.2785e-06
1.518 4.0412e-06
1.519 3.8167e-06
1.52 3.6045e-06
1.521 3.4038e-06
1.522 3.2141e-06
1.523 3.0347e-06
1.524 2.8652e-06
1.525 2.7049e-06
1.526 2.5535e-06
1.527 2.4103e-06
1.528 2.275e-06
1.529 2.1472e-06
1.53 2.0264e-06
1.531 1.9123e-06
1.532 1.8044e-06
1.533 1.7026e-06
1.534 1.6064e-06
1.535 1.5155e-06
1.536 1.4296e-06
1.537 1.3486e-06
1.538 1.272e-06
1.539 1.1997e-06
1.54 1.1315e-06
1.541 1.0671e-06
1.542 1.0062e-06
1.543 9.4879e-07
1.544 8.9458e-07
1.545 8.4341e-07
1.546 7.9511e-07
1.547 7.4953e-07
1.548 7.0652e-07
1.549 6.6594e-07
1.55 6.2764e-07
1.551 5.9151e-07
1.552 5.5743e-07
1.553 5.2527e-07
1.554 4.9494e-07
1.555 4.6633e-07
1.556 4.3934e-07
1.557 4.1389e-07
1.558 3.8989e-07
1.559 3.6726e-07
1.56 3.4592e-07
1.561 3.258e-07
1.562 3.0683e-07
1.563 2.8895e-07
1.564 2.7209e-07
1.565 2.562e-07
1.566 2.4122e-07
1.567 2.2711e-07
1.568 2.1381e-07
1.569 2.0127e-07
1.57 1.8946e-07
1.571 1.7833e-07
1.572 1.6784e-07
1.573 1.5796e-07
1.574 1.4866e-07
1.575 1.3989e-07
1.576 1.3163e-07
1.577 1.2385e-07
1.578 1.1653e-07
1.579 1.0963e-07
1.58 1.0313e-07
1.581 9.7015e-08
1.582 9.1256e-08
1.583 8.5833e-08
1.584 8.0727e-08
1.585 7.5921e-08
1.586 7.1397e-08
1.587 6.7138e-08
1.588 6.313e-08
1.589 5.9358e-08
1.59 5.5807e-08
1.591 5.2466e-08
1.592 4.9323e-08
1.593 4.6364e-08
1.594 4.3581e-08
1.595 4.0963e-08
1.596 3.8499e-08
1.597 3.6182e-08
1.598 3.4002e-08
1.599 3.1952e-08
1.6 3.0024e-08
1.601 2.821e-08
1.602 2.6505e-08
1.603 2.4901e-08
1.604 2.3393e-08
1.605 2.1975e-08
1.606 2.0642e-08
1.607 1.9388e-08
1.608 1.821e-08
1.609 1.7103e-08
1.61 1.6061e-08
1.611 1.5083e-08
1.612 1.4163e-08
1.613 1.3299e-08
1.614 1.2486e-08
1.615 1.1723e-08
1.616 1.1006e-08
1.617 1.0332e-08
1.618 9.6987e-09
1.619 9.1038e-09
1.62 8.5449e-09
1.621 8.02e-09
1.622 7.5268e-09
1.623 7.0636e-09
1.624 6.6286e-09
1.625 6.22e-09
1.626 5.8363e-09
1.627 5.476e-09
1.628 5.1377e-09
1.629 4.82e-09
1.63 4.5217e-09
1.631 4.2417e-09
1.632 3.9787e-09
1.633 3.7319e-09
1.634 3.5003e-09
1.635 3.2828e-09
1.636 3.0787e-09
1.637 2.8871e-09
1.638 2.7073e-09
1.639 2.5386e-09
1.64 2.3803e-09
1.641 2.2317e-09
1.642 2.0923e-09
1.643 1.9615e-09
1.644 1.8388e-09
1.645 1.7237e-09
1.646 1.6157e-09
1.647 1.5144e-09
1.648 1.4193e-09
1.649 1.3302e-09
1.65 1.2466e-09
1.651 1.1682e-09
1.652 1.0947e-09
1.653 1.0257e-09
1.654 9.611e-10
1.655 9.0048e-10
1.656 8.4364e-10
1.657 7.9035e-10
1.658 7.4039e-10
1.659 6.9356e-10
1.66 6.4965e-10
1.661 6.085e-10
1.662 5.6993e-10
1.663 5.3377e-10
1.664 4.9989e-10
1.665 4.6813e-10
1.666 4.3837e-10
1.667 4.1048e-10
1.668 3.8435e-10
1.669 3.5987e-10
1.67 3.3692e-10
1.671 3.1543e-10
1.672 2.9529e-10
1.673 2.7643e-10
1.674 2.5876e-10
1.675 2.4221e-10
1.676 2.267e-10
1.677 2.1218e-10
1.678 1.9858e-10
1.679 1.8584e-10
1.68 1.7391e-10
1.681 1.6274e-10
1.682 1.5228e-10
1.683 1.4249e-10
1.684 1.3332e-10
1.685 1.2473e-10
1.686 1.167e-10
1.687 1.0917e-10
1.688 1.0213e-10
1.689 9.5532e-11
1.69 8.936e-11
1.691 8.3582e-11
1.692 7.8175e-11
1.693 7.3114e-11
1.694 6.8378e-11
1.695 6.3946e-11
1.696 5.9799e-11
1.697 5.5918e-11
1.698 5.2286e-11
1.699 4.8888e-11
1.7 4.571e-11
1.701 4.2735e-11
1.702 3.9953e-11
1.703 3.735e-11
1.704 3.4916e-11
1.705 3.2638e-11
1.706 3.0508e-11
1.707 2.8516e-11
1.708 2.6652e-11
1.709 2.4909e-11
1.71 2.328e-11
1.711 2.1756e-11
1.712 2.0331e-11
1.713 1.8998e-11
1.714 1.7752e-11
1.715 1.6587e-11
1.716 1.5498e-11
1.717 1.448e-11
1.718 1.3528e-11
1.719 1.2638e-11
1.72 1.1806e-11
1.721 1.1029e-11
1.722 1.0302e-11
1.723 9.6226e-12
1.724 8.9878e-12
1.725 8.3945e-12
1.726 7.84e-12
1.727 7.3219e-12
1.728 6.8377e-12
1.729 6.3853e-12
1.73 5.9626e-12
1.731 5.5677e-12
1.732 5.1987e-12
1.733 4.8539e-12
1.734 4.5319e-12
1.735 4.231e-12
1.736 3.95e-12
1.737 3.6874e-12
1.738 3.4422e-12
1.739 3.2132e-12
1.74 2.9993e-12
1.741 2.7995e-12
1.742 2.6129e-12
1.743 2.4387e-12
1.744 2.276e-12
1.745 2.1241e-12
1.746 1.9822e-12
1.747 1.8497e-12
1.748 1.7261e-12
1.749 1.6106e-12
1.75 1.5028e-12
1.751 1.4021e-12
1.752 1.3082e-12
1.753 1.2205e-12
1.754 1.1386e-12
1.755 1.0622e-12
1.756 9.9088e-13
1.757 9.2432e-13
1.758 8.6219e-13
1.759 8.042e-13
1.76 7.5009e-13
1.761 6.9959e-13
1.762 6.5247e-13
1.763 6.085e-13
1.764 5.6747e-13
1.765 5.2919e-13
1.766 4.9348e-13
1.767 4.6015e-13
1.768 4.2906e-13
1.769 4.0006e-13
1.77 3.7301e-13
1.771 3.4777e-13
1.772 3.2422e-13
1.773 3.0226e-13
1.774 2.8178e-13
1.775 2.6268e-13
1.776 2.4486e-13
1.777 2.2824e-13
1.778 2.1275e-13
1.779 1.9829e-13
1.78 1.8482e-13
1.781 1.7225e-13
1.782 1.6053e-13
1.783 1.4961e-13
1.784 1.3942e-13
1.785 1.2992e-13
1.786 1.2107e-13
1.787 1.1281e-13
1.788 1.0511e-13
1.789 9.7939e-14
1.79 9.1251e-14
1.791 8.5016e-14
1.792 7.9205e-14
1.793 7.3789e-14
1.794 6.8741e-14
1.795 6.4036e-14
1.796 5.965e-14
1.797 5.5564e-14
1.798 5.1755e-14
1.799 4.8206e-14
1.8 4.4899e-14
1.801 4.1817e-14
1.802 3.8946e-14
1.803 3.6271e-14
1.804 3.3778e-14
1.805 3.1455e-14
1.806 2.9291e-14
1.807 2.7276e-14
1.808 2.5398e-14
1.809 2.3648e-14
1.81 2.2018e-14
1.811 2.05e-14
1.812 1.9086e-14
1.813 1.7769e-14
1.814 1.6543e-14
1.815 1.54e-14
1.816 1.4336e-14
1.817 1.3345e-14
1.818 1.2422e-14
1.819 1.1563e-14
1.82 1.0763e-14
1.821 1.0017e-14
1.822 9.3236e-15
1.823 8.6775e-15
1.824 8.0759e-15
1.825 7.5157e-15
1.826 6.9942e-15
1.827 6.5087e-15
1.828 6.0567e-15
1.829 5.6359e-15
1.83 5.2442e-15
1.831 4.8796e-15
1.832 4.5401e-15
1.833 4.2242e-15
1.834 3.9301e-15
1.835 3.6564e-15
1.836 3.4016e-15
1.837 3.1645e-15
1.838 2.9439e-15
1.839 2.7385e-15
1.84 2.5474e-15
1.841 2.3696e-15
1.842 2.2041e-15
1.843 2.0501e-15
1.844 1.9068e-15
1.845 1.7734e-15
1.846 1.6494e-15
1.847 1.534e-15
1.848 1.4266e-15
1.849 1.3267e-15
1.85 1.2337e-15
1.851 1.1472e-15
1.852 1.0668e-15
1.853 9.9197e-16
1.854 9.2236e-16
1.855 8.5761e-16
1.856 7.9739e-16
1.857 7.4137e-16
1.858 6.8927e-16
1.859 6.4081e-16
1.86 5.9574e-16
1.861 5.5383e-16
1.862 5.1484e-16
1.863 4.7859e-16
1.864 4.4488e-16
1.865 4.1354e-16
1.866 3.8439e-16
1.867 3.5728e-16
1.868 3.3208e-16
1.869 3.0865e-16
1.87 2.8686e-16
1.871 2.666e-16
1.872 2.4777e-16
1.873 2.3026e-16
1.874 2.1398e-16
1.875 1.9885e-16
1.876 1.8478e-16
1.877 1.717e-16
1.878 1.5955e-16
1.879 1.4825e-16
1.88 1.3775e-16
1.881 1.2798e-16
1.882 1.1891e-16
1.883 1.1048e-16
1.884 1.0264e-16
1.885 9.5354e-17
1.886 8.8585e-17
1.887 8.2293e-17
1.888 7.6447e-17
1.889 7.1014e-17
1.89 6.5965e-17
1.891 6.1274e-17
1.892 5.6915e-17
1.893 5.2865e-17
1.894 4.9101e-17
1.895 4.5605e-17
1.896 4.2356e-17
1.897 3.9338e-17
1.898 3.6533e-17
1.899 3.3928e-17
1.9 3.1508e-17
1.901 2.926e-17
1.902 2.7171e-17
1.903 2.5231e-17
1.904 2.3429e-17
1.905 2.1755e-17
1.906 2.02e-17
1.907 1.8756e-17
1.908 1.7414e-17
1.909 1.6168e-17
1.91 1.5011e-17
1.911 1.3937e-17
1.912 1.2939e-17
1.913 1.2012e-17
1.914 1.1151e-17
1.915 1.0352e-17
1.916 9.6095e-18
1.917 8.9203e-18
1.918 8.2803e-18
1.919 7.686e-18
1.92 7.1342e-18
1.921 6.6219e-18
1.922 6.1462e-18
1.923 5.7045e-18
1.924 5.2945e-18
1.925 4.9138e-18
1.926 4.5603e-18
1.927 4.2322e-18
1.928 3.9276e-18
1.929 3.6449e-18
1.93 3.3824e-18
1.931 3.1388e-18
1.932 2.9126e-18
1.933 2.7027e-18
1.934 2.5078e-18
1.935 2.3269e-18
1.936 2.1591e-18
1.937 2.0033e-18
1.938 1.8587e-18
1.939 1.7244e-18
1.94 1.5999e-18
1.941 1.4843e-18
1.942 1.377e-18
1.943 1.2775e-18
1.944 1.1851e-18
1.945 1.0994e-18
1.946 1.0198e-18
1.947 9.4604e-19
1.948 8.7755e-19
1.949 8.14e-19
1.95 7.5504e-19
1.951 7.0033e-19
1.952 6.4958e-19
1.953 6.0249e-19
1.954 5.5879e-19
1.955 5.1826e-19
1.956 4.8066e-19
1.957 4.4577e-19
1.958 4.1341e-19
1.959 3.8339e-19
1.96 3.5554e-19
1.961 3.2971e-19
1.962 3.0575e-19
1.963 2.8352e-19
1.964 2.629e-19
1.965 2.4378e-19
1.966 2.2604e-19
1.967 2.0959e-19
1.968 1.9434e-19
1.969 1.8019e-19
1.97 1.6706e-19
1.971 1.5489e-19
1.972 1.436e-19
1.973 1.3314e-19
1.974 1.2343e-19
1.975 1.1443e-19
1.976 1.0608e-19
1.977 9.8341e-20
1.978 9.1163e-20
1.979 8.4508e-20
1.98 7.8337e-20
1.981 7.2615e-20
1.982 6.7309e-20
1.983 6.239e-20
1.984 5.783e-20
1.985 5.3601e-20
1.986 4.9681e-20
1.987 4.6047e-20
1.988 4.2678e-20
1.989 3.9554e-20
1.99 3.6658e-20
1.991 3.3974e-20
1.992 3.1485e-20
1.993 2.9179e-20
1.994 2.704e-20
1.995 2.5058e-20
1.996 2.3221e-20
1.997 2.1518e-20
1.998 1.994e-20
1.999 1.8477e-20
2 1.7121e-20
2.001 1.5864e-20
2.002 1.4699e-20
2.003 1.362e-20
2.004 1.2619e-20
2.005 1.1692e-20
2.006 1.0833e-20
2.007 1.0036e-20
2.008 9.2985e-21
2.009 8.6146e-21
2.01 7.9809e-21
2.011 7.3937e-21
2.012 6.8495e-21
2.013 6.3453e-21
2.014 5.8781e-21
2.015 5.4452e-21
2.016 5.0441e-21
2.017 4.6724e-21
2.018 4.3281e-21
2.019 4.009e-21
2.02 3.7134e-21
2.021 3.4396e-21
2.022 3.1859e-21
2.023 2.9508e-21
2.024 2.733e-21
2.025 2.5313e-21
2.026 2.3444e-21
2.027 2.1713e-21
2.028 2.0109e-21
2.029 1.8623e-21
2.03 1.7247e-21
2.031 1.5973e-21
2.032 1.4792e-21
2.033 1.3698e-21
2.034 1.2685e-21
2.035 1.1747e-21
2.036 1.0877e-21
2.037 1.0072e-21
2.038 9.3268e-22
2.039 8.6362e-22
2.04 7.9967e-22
2.041 7.4044e-22
2.042 6.8558e-22
2.043 6.3478e-22
2.044 5.8773e-22
2.045 5.4416e-22
2.046 5.0381e-22
2.047 4.6645e-22
2.048 4.3185e-22
2.049 3.9981e-22
2.05 3.7014e-22
2.051 3.4267e-22
2.052 3.1723e-22
2.053 2.9367e-22
2.054 2.7186e-22
2.055 2.5167e-22
2.056 2.3297e-22
2.057 2.1566e-22
2.058 1.9963e-22
2.059 1.8479e-22
2.06 1.7105e-22
2.061 1.5833e-22
2.062 1.4655e-22
2.063 1.3564e-22
2.064 1.2555e-22
2.065 1.1621e-22
2.066 1.0755e-22
2.067 9.9546e-23
2.068 9.2133e-23
2.069 8.527e-23
2.07 7.8917e-23
2.071 7.3037e-23
2.072 6.7593e-23
2.073 6.2555e-23
2.074 5.7891e-23
2.075 5.3574e-23
2.076 4.9578e-23
2.077 4.5879e-23
2.078 4.2456e-23
2.079 3.9288e-23
2.08 3.6355e-23
2.081 3.3641e-23
2.082 3.1129e-23
2.083 2.8804e-23
2.084 2.6653e-23
2.085 2.4661e-23
2.086 2.2819e-23
2.087 2.1113e-23
2.088 1.9535e-23
2.089 1.8074e-23
2.09 1.6723e-23
2.091 1.5472e-23
2.092 1.4315e-23
2.093 1.3244e-23
2.094 1.2253e-23
2.095 1.1336e-23
2.096 1.0487e-23
2.097 9.702e-24
2.098 8.9755e-24
2.099 8.3033e-24
2.1 7.6813e-24
2.101 7.1058e-24
2.102 6.5733e-24
2.103 6.0807e-24
2.104 5.6249e-24
2.105 5.2032e-24
2.106 4.813e-24
2.107 4.452e-24
2.108 4.1181e-24
2.109 3.8091e-24
2.11 3.5233e-24
2.111 3.2589e-24
2.112 3.0143e-24
2.113 2.788e-24
2.114 2.5787e-24
2.115 2.385e-24
2.116 2.2059e-24
2.117 2.0402e-24
2.118 1.8869e-24
2.119 1.7451e-24
2.12 1.6139e-24
2.121 1.4926e-24
2.122 1.3804e-24
2.123 1.2766e-24
2.124 1.1806e-24
2.125 1.0918e-24
2.126 1.0096e-24
2.127 9.3368e-25
2.128 8.6342e-25
2.129 7.9843e-25
2.13 7.3833e-25
2.131 6.8274e-25
2.132 6.3133e-25
2.133 5.8379e-25
2.134 5.3981e-25
2.135 4.9915e-25
2.136 4.6154e-25
2.137 4.2676e-25
2.138 3.9459e-25
2.139 3.6485e-25
2.14 3.3734e-25
2.141 3.1191e-25
2.142 2.8838e-25
2.143 2.6663e-25
2.144 2.4652e-25
2.145 2.2792e-25
2.146 2.1072e-25
2.147 1.9482e-25
2.148 1.8011e-25
2.149 1.6652e-25
2.15 1.5394e-25
2.151 1.4232e-25
2.152 1.3157e-25
2.153 1.2163e-25
2.154 1.1244e-25
2.155 1.0395e-25
2.156 9.6094e-26
2.157 8.8831e-26
2.158 8.2117e-26
2.159 7.5909e-26
2.16 7.0169e-26
2.161 6.4863e-26
2.162 5.9958e-26
2.163 5.5422e-26
2.164 5.123e-26
2.165 4.7354e-26
2.166 4.377e-26
2.167 4.0458e-26
2.168 3.7395e-26
2.169 3.4565e-26
2.17 3.1948e-26
2.171 2.9528e-26
2.172 2.7292e-26
2.173 2.5225e-26
2.174 2.3314e-26
2.175 2.1548e-26
2.176 1.9915e-26
2.177 1.8406e-26
2.178 1.7011e-26
2.179 1.5722e-26
2.18 1.453e-26
2.181 1.3428e-26
2.182 1.241e-26
2.183 1.1469e-26
2.184 1.0599e-26
2.185 9.7947e-27
2.186 9.0516e-27
2.187 8.3648e-27
2.188 7.73e-27
2.189 7.1433e-27
2.19 6.6011e-27
2.191 6.0999e-27
2.192 5.6368e-27
2.193 5.2088e-27
2.194 4.8132e-27
2.195 4.4476e-27
2.196 4.1098e-27
2.197 3.7975e-27
2.198 3.509e-27
2.199 3.2423e-27
2.2 2.9959e-27
2.201 2.7682e-27
2.202 2.5578e-27
2.203 2.3633e-27
2.204 2.1836e-27
2.205 2.0176e-27
2.206 1.8641e-27
2.207 1.7223e-27
2.208 1.5913e-27
2.209 1.4703e-27
2.21 1.3584e-27
2.211 1.255e-27
2.212 1.1595e-27
2.213 1.0713e-27
2.214 9.8971e-28
2.215 9.1436e-28
2.216 8.4474e-28
2.217 7.8042e-28
2.218 7.2098e-28
2.219 6.6607e-28
2.22 6.1533e-28
2.221 5.6846e-28
2.222 5.2515e-28
2.223 4.8513e-28
2.224 4.4816e-28
2.225 4.14e-28
2.226 3.8245e-28
2.227 3.5329e-28
2.228 3.2636e-28
2.229 3.0147e-28
2.23 2.7849e-28
2.231 2.5725e-28
2.232 2.3763e-28
2.233 2.195e-28
2.234 2.0276e-28
2.235 1.8729e-28
2.236 1.73e-28
2.237 1.5979e-28
2.238 1.476e-28
2.239 1.3633e-28
2.24 1.2593e-28
2.241 1.1631e-28
2.242 1.0743e-28
2.243 9.923e-29
2.244 9.1652e-29
2.245 8.4652e-29
2.246 7.8187e-29
2.247 7.2214e-29
2.248 6.6697e-29
2.249 6.1602e-29
2.25 5.6895e-29
2.251 5.2547e-29
2.252 4.8531e-29
2.253 4.4822e-29
2.254 4.1396e-29
2.255 3.8231e-29
2.256 3.5308e-29
2.257 3.2608e-29
2.258 3.0115e-29
2.259 2.7812e-29
2.26 2.5685e-29
2.261 2.372e-29
2.262 2.1906e-29
2.263 2.023e-29
2.264 1.8682e-29
2.265 1.7253e-29
2.266 1.5932e-29
2.267 1.4713e-29
2.268 1.3587e-29
2.269 1.2547e-29
2.27 1.1586e-29
2.271 1.0699e-29
2.272 9.8801e-30
2.273 9.1236e-30
2.274 8.4249e-30
2.275 7.7797e-30
2.276 7.1838e-30
2.277 6.6336e-30
2.278 6.1254e-30
2.279 5.6561e-30
2.28 5.2228e-30
2.281 4.8226e-30
2.282 4.453e-30
2.283 4.1117e-30
2.284 3.7966e-30
2.285 3.5056e-30
2.286 3.2369e-30
2.287 2.9887e-30
2.288 2.7596e-30
2.289 2.548e-30
2.29 2.3526e-30
2.291 2.1722e-30
2.292 2.0056e-30
2.293 1.8518e-30
2.294 1.7097e-30
2.295 1.5786e-30
2.296 1.4575e-30
2.297 1.3456e-30
2.298 1.2424e-30
2.299 1.147e-30
2.3 1.059e-30
2.301 9.7774e-31
2.302 9.027e-31
2.303 8.334e-31
2.304 7.6943e-31
2.305 7.1036e-31
2.306 6.5582e-31
2.307 6.0546e-31
2.308 5.5897e-31
2.309 5.1604e-31
2.31 4.7641e-31
2.311 4.3982e-31
2.312 4.0604e-31
2.313 3.7485e-31
2.314 3.4605e-31
2.315 3.1946e-31
2.316 2.9492e-31
2.317 2.7226e-31
2.318 2.5133e-31
2.319 2.3202e-31
2.32 2.1419e-31
2.321 1.9772e-31
2.322 1.8253e-31
2.323 1.685e-31
2.324 1.5554e-31
2.325 1.4358e-31
2.326 1.3254e-31
2.327 1.2235e-31
2.328 1.1294e-31
2.329 1.0426e-31
2.33 9.624e-32
2.331 8.8837e-32
2.332 8.2004e-32
2.333 7.5696e-32
2.334 6.9873e-32
2.335 6.4497e-32
2.336 5.9535e-32
2.337 5.4954e-32
2.338 5.0726e-32
2.339 4.6822e-32
2.34 4.3219e-32
2.341 3.9893e-32
2.342 3.6822e-32
2.343 3.3988e-32
2.344 3.1372e-32
2.345 2.8957e-32
2.346 2.6727e-32
2.347 2.467e-32
2.348 2.277e-32
2.349 2.1017e-32
2.35 1.9398e-32
2.351 1.7904e-32
2.352 1.6526e-32
2.353 1.5253e-32
2.354 1.4078e-32
2.355 1.2994e-32
2.356 1.1993e-32
2.357 1.1069e-32
2.358 1.0216e-32
2.359 9.4289e-33
2.36 8.7024e-33
2.361 8.0319e-33
2.362 7.413e-33
2.363 6.8417e-33
2.364 6.3144e-33
2.365 5.8278e-33
2.366 5.3786e-33
2.367 4.964e-33
2.368 4.5814e-33
2.369 4.2282e-33
2.37 3.9022e-33
2.371 3.6014e-33
2.372 3.3237e-33
2.373 3.0674e-33
2.374 2.8309e-33
2.375 2.6126e-33
2.376 2.4111e-33
2.377 2.2252e-33
2.378 2.0536e-33
2.379 1.8952e-33
2.38 1.749e-33
2.381 1.6141e-33
2.382 1.4896e-33
2.383 1.3747e-33
2.384 1.2686e-33
2.385 1.1708e-33
2.386 1.0804e-33
2.387 9.9706e-34
2.388 9.2012e-34
2.389 8.4912e-34
2.39 7.8359e-34
2.391 7.2312e-34
2.392 6.6731e-34
2.393 6.1581e-34
2.394 5.6828e-34
2.395 5.2442e-34
2.396 4.8394e-34
2.397 4.4658e-34
2.398 4.121e-34
2.399 3.8029e-34
2.4 3.5093e-34
2.401 3.2383e-34
2.402 2.9883e-34
2.403 2.7576e-34
2.404 2.5446e-34
2.405 2.3481e-34
2.406 2.1668e-34
2.407 1.9995e-34
2.408 1.845e-34
2.409 1.7025e-34
2.41 1.571e-34
2.411 1.4497e-34
2.412 1.3377e-34
2.413 1.2344e-34
2.414 1.139e-34
2.415 1.051e-34
2.416 9.6984e-35
2.417 8.9491e-35
2.418 8.2576e-35
2.419 7.6196e-35
2.42 7.0309e-35
2.421 6.4876e-35
2.422 5.9863e-35
2.423 5.5237e-35
2.424 5.0968e-35
2.425 4.7029e-35
2.426 4.3394e-35
2.427 4.0041e-35
2.428 3.6946e-35
2.429 3.409e-35
2.43 3.1455e-35
2.431 2.9024e-35
2.432 2.678e-35
2.433 2.471e-35
2.434 2.28e-35
2.435 2.1037e-35
2.436 1.9411e-35
2.437 1.791e-35
2.438 1.6525e-35
2.439 1.5247e-35
2.44 1.4068e-35
2.441 1.2981e-35
2.442 1.1977e-35
2.443 1.1051e-35
2.444 1.0196e-35
2.445 9.4076e-36
2.446 8.68e-36
2.447 8.0087e-36
2.448 7.3893e-36
2.449 6.8178e-36
2.45 6.2904e-36
2.451 5.8039e-36
2.452 5.3549e-36
2.453 4.9407e-36
2.454 4.5585e-36
2.455 4.2059e-36
2.456 3.8805e-36
2.457 3.5803e-36
2.458 3.3033e-36
2.459 3.0478e-36
2.46 2.812e-36
2.461 2.5944e-36
2.462 2.3937e-36
2.463 2.2085e-36
2.464 2.0376e-36
2.465 1.8799e-36
2.466 1.7344e-36
2.467 1.6002e-36
2.468 1.4764e-36
2.469 1.3621e-36
2.47 1.2567e-36
2.471 1.1595e-36
2.472 1.0697e-36
2.473 9.8694e-37
2.474 9.1055e-37
2.475 8.4008e-37
2.476 7.7505e-37
2.477 7.1506e-37
2.478 6.5972e-37
2.479 6.0865e-37
2.48 5.6154e-37
2.481 5.1807e-37
2.482 4.7797e-37
2.483 4.4096e-37
2.484 4.0683e-37
2.485 3.7533e-37
2.486 3.4628e-37
2.487 3.1947e-37
2.488 2.9474e-37
2.489 2.7192e-37
2.49 2.5086e-37
2.491 2.3144e-37
2.492 2.1352e-37
2.493 1.9699e-37
2.494 1.8174e-37
2.495 1.6766e-37
2.496 1.5468e-37
2.497 1.427e-37
2.498 1.3165e-37
2.499 1.2146e-37
2.5 1.1205e-37


==> figures/pdf_plot_data_2.dat <==
%auto-ignore
1 0
1.001 0.00053348
1.002 0.0021298
1.003 0.0047831
1.004 0.0084878
1.005 0.013239
1.006 0.01903
1.007 0.025859
1.008 0.033719
1.009 0.042608
1.01 0.052521
1.011 0.063454
1.012 0.075404
1.013 0.088369
1.014 0.10234
1.015 0.11733
1.016 0.13332
1.017 0.15031
1.018 0.1683
1.019 0.18729
1.02 0.20728
1.021 0.22826
1.022 0.25023
1.023 0.27319
1.024 0.29714
1.025 0.32207
1.026 0.34799
1.027 0.37488
1.028 0.40275
1.029 0.43159
1.03 0.4614
1.031 0.49218
1.032 0.52392
1.033 0.55662
1.034 0.59028
1.035 0.62488
1.036 0.66044
1.037 0.69693
1.038 0.73436
1.039 0.77272
1.04 0.81199
1.041 0.85219
1.042 0.89329
1.043 0.9353
1.044 0.97819
1.045 1.022
1.046 1.0666
1.047 1.1121
1.048 1.1585
1.049 1.2057
1.05 1.2537
1.051 1.3026
1.052 1.3523
1.053 1.4027
1.054 1.4539
1.055 1.5059
1.056 1.5587
1.057 1.6121
1.058 1.6663
1.059 1.7212
1.06 1.7767
1.061 1.8329
1.062 1.8897
1.063 1.9472
1.064 2.0052
1.065 2.0639
1.066 2.1231
1.067 2.1828
1.068 2.243
1.069 2.3037
1.07 2.3648
1.071 2.4264
1.072 2.4884
1.073 2.5508
1.074 2.6135
1.075 2.6765
1.076 2.7399
1.077 2.8035
1.078 2.8673
1.079 2.9314
1.08 2.9956
1.081 3.06
1.082 3.1245
1.083 3.1891
1.084 3.2538
1.085 3.3184
1.086 3.3831
1.087 3.4477
1.088 3.5122
1.089 3.5767
1.09 3.641
1.091 3.7051
1.092 3.769
1.093 3.8327
1.094 3.8961
1.095 3.9592
1.096 4.022
1.097 4.0843
1.098 4.1463
1.099 4.2079
1.1 4.2689
1.101 4.3295
1.102 4.3895
1.103 4.449
1.104 4.5078
1.105 4.566
1.106 4.6235
1.107 4.6804
1.108 4.7365
1.109 4.7919
1.11 4.8464
1.111 4.9002
1.112 4.953
1.113 5.0051
1.114 5.0562
1.115 5.1063
1.116 5.1555
1.117 5.2038
1.118 5.251
1.119 5.2971
1.12 5.3423
1.121 5.3863
1.122 5.4292
1.123 5.471
1.124 5.5116
1.125 5.551
1.126 5.5893
1.127 5.6263
1.128 5.6621
1.129 5.6967
1.13 5.73
1.131 5.762
1.132 5.7927
1.133 5.8221
1.134 5.8502
1.135 5.8769
1.136 5.9023
1.137 5.9264
1.138 5.9491
1.139 5.9704
1.14 5.9903
1.141 6.0088
1.142 6.026
1.143 6.0417
1.144 6.0561
1.145 6.069
1.146 6.0805
1.147 6.0906
1.148 6.0994
1.149 6.1067
1.15 6.1126
1.151 6.1171
1.152 6.1202
1.153 6.1219
1.154 6.1222
1.155 6.1212
1.156 6.1187
1.157 6.1149
1.158 6.1098
1.159 6.1033
1.16 6.0954
1.161 6.0863
1.162 6.0758
1.163 6.064
1.164 6.0509
1.165 6.0366
1.166 6.021
1.167 6.0041
1.168 5.986
1.169 5.9667
1.17 5.9462
1.171 5.9246
1.172 5.9018
1.173 5.8778
1.174 5.8527
1.175 5.8266
1.176 5.7993
1.177 5.771
1.178 5.7417
1.179 5.7113
1.18 5.68
1.181 5.6477
1.182 5.6144
1.183 5.5802
1.184 5.5451
1.185 5.5092
1.186 5.4724
1.187 5.4347
1.188 5.3963
1.189 5.3571
1.19 5.3171
1.191 5.2764
1.192 5.235
1.193 5.193
1.194 5.1502
1.195 5.1069
1.196 5.0629
1.197 5.0184
1.198 4.9733
1.199 4.9277
1.2 4.8816
1.201 4.8351
1.202 4.788
1.203 4.7406
1.204 4.6927
1.205 4.6445
1.206 4.5959
1.207 4.547
1.208 4.4978
1.209 4.4484
1.21 4.3986
1.211 4.3487
1.212 4.2985
1.213 4.2481
1.214 4.1976
1.215 4.147
1.216 4.0962
1.217 4.0453
1.218 3.9944
1.219 3.9434
1.22 3.8924
1.221 3.8413
1.222 3.7903
1.223 3.7393
1.224 3.6884
1.225 3.6375
1.226 3.5867
1.227 3.536
1.228 3.4854
1.229 3.435
1.23 3.3847
1.231 3.3346
1.232 3.2847
1.233 3.235
1.234 3.1855
1.235 3.1362
1.236 3.0872
1.237 3.0384
1.238 2.99
1.239 2.9418
1.24 2.8939
1.241 2.8463
1.242 2.7991
1.243 2.7522
1.244 2.7056
1.245 2.6594
1.246 2.6135
1.247 2.5681
1.248 2.523
1.249 2.4783
1.25 2.434
1.251 2.3902
1.252 2.3467
1.253 2.3037
1.254 2.2611
1.255 2.219
1.256 2.1773
1.257 2.136
1.258 2.0952
1.259 2.0549
1.26 2.015
1.261 1.9756
1.262 1.9367
1.263 1.8983
1.264 1.8603
1.265 1.8228
1.266 1.7858
1.267 1.7493
1.268 1.7133
1.269 1.6777
1.27 1.6427
1.271 1.6081
1.272 1.5741
1.273 1.5405
1.274 1.5074
1.275 1.4748
1.276 1.4427
1.277 1.4111
1.278 1.38
1.279 1.3494
1.28 1.3193
1.281 1.2896
1.282 1.2605
1.283 1.2318
1.284 1.2036
1.285 1.1758
1.286 1.1486
1.287 1.1218
1.288 1.0955
1.289 1.0697
1.29 1.0443
1.291 1.0194
1.292 0.99489
1.293 0.97087
1.294 0.9473
1.295 0.92417
1.296 0.90149
1.297 0.87923
1.298 0.85741
1.299 0.83602
1.3 0.81505
1.301 0.79449
1.302 0.77435
1.303 0.75461
1.304 0.73528
1.305 0.71635
1.306 0.69781
1.307 0.67966
1.308 0.66189
1.309 0.6445
1.31 0.62748
1.311 0.61084
1.312 0.59455
1.313 0.57862
1.314 0.56305
1.315 0.54782
1.316 0.53293
1.317 0.51838
1.318 0.50416
1.319 0.49027
1.32 0.4767
1.321 0.46344
1.322 0.4505
1.323 0.43786
1.324 0.42552
1.325 0.41348
1.326 0.40172
1.327 0.39025
1.328 0.37906
1.329 0.36814
1.33 0.35749
1.331 0.34711
1.332 0.33699
1.333 0.32712
1.334 0.3175
1.335 0.30812
1.336 0.29898
1.337 0.29008
1.338 0.28141
1.339 0.27297
1.34 0.26474
1.341 0.25674
1.342 0.24894
1.343 0.24135
1.344 0.23396
1.345 0.22678
1.346 0.21978
1.347 0.21298
1.348 0.20636
1.349 0.19993
1.35 0.19367
1.351 0.18759
1.352 0.18167
1.353 0.17592
1.354 0.17033
1.355 0.1649
1.356 0.15963
1.357 0.1545
1.358 0.14953
1.359 0.14469
1.36 0.14
1.361 0.13544
1.362 0.13102
1.363 0.12672
1.364 0.12256
1.365 0.11851
1.366 0.11459
1.367 0.11078
1.368 0.10709
1.369 0.10351
1.37 0.10003
1.371 0.096667
1.372 0.093403
1.373 0.090239
1.374 0.087172
1.375 0.0842
1.376 0.08132
1.377 0.07853
1.378 0.075828
1.379 0.07321
1.38 0.070675
1.381 0.06822
1.382 0.065843
1.383 0.063542
1.384 0.061315
1.385 0.059159
1.386 0.057073
1.387 0.055055
1.388 0.053102
1.389 0.051213
1.39 0.049386
1.391 0.047619
1.392 0.04591
1.393 0.044258
1.394 0.042661
1.395 0.041117
1.396 0.039625
1.397 0.038183
1.398 0.036789
1.399 0.035443
1.4 0.034142
1.401 0.032886
1.402 0.031672
1.403 0.0305
1.404 0.029369
1.405 0.028276
1.406 0.027222
1.407 0.026204
1.408 0.025221
1.409 0.024273
1.41 0.023358
1.411 0.022476
1.412 0.021624
1.413 0.020803
1.414 0.020011
1.415 0.019247
1.416 0.01851
1.417 0.0178
1.418 0.017115
1.419 0.016455
1.42 0.015819
1.421 0.015206
1.422 0.014615
1.423 0.014046
1.424 0.013498
1.425 0.012969
1.426 0.012461
1.427 0.011971
1.428 0.011499
1.429 0.011045
1.43 0.010607
1.431 0.010186
1.432 0.009781
1.433 0.009391
1.434 0.0090156
1.435 0.0086544
1.436 0.0083069
1.437 0.0079726
1.438 0.0076511
1.439 0.0073418
1.44 0.0070443
1.441 0.0067583
1.442 0.0064832
1.443 0.0062188
1.444 0.0059646
1.445 0.0057202
1.446 0.0054854
1.447 0.0052597
1.448 0.0050428
1.449 0.0048345
1.45 0.0046343
1.451 0.004442
1.452 0.0042572
1.453 0.0040798
1.454 0.0039095
1.455 0.0037459
1.456 0.0035888
1.457 0.003438
1.458 0.0032932
1.459 0.0031543
1.46 0.0030209
1.461 0.0028929
1.462 0.0027701
1.463 0.0026523
1.464 0.0025393
1.465 0.0024308
1.466 0.0023268
1.467 0.0022271
1.468 0.0021314
1.469 0.0020396
1.47 0.0019517
1.471 0.0018674
1.472 0.0017865
1.473 0.001709
1.474 0.0016347
1.475 0.0015636
1.476 0.0014954
1.477 0.00143
1.478 0.0013674
1.479 0.0013074
1.48 0.0012499
1.481 0.0011949
1.482 0.0011422
1.483 0.0010917
1.484 0.0010434
1.485 0.0009971
1.486 0.00095279
1.487 0.00091038
1.488 0.00086978
1.489 0.00083092
1.49 0.00079373
1.491 0.00075815
1.492 0.0007241
1.493 0.00069152
1.494 0.00066035
1.495 0.00063054
1.496 0.00060202
1.497 0.00057474
1.498 0.00054866
1.499 0.00052372
1.5 0.00049987
1.501 0.00047707
1.502 0.00045527
1.503 0.00043443
1.504 0.00041451
1.505 0.00039548
1.506 0.00037729
1.507 0.0003599
1.508 0.00034329
1.509 0.00032742
1.51 0.00031226
1.511 0.00029778
1.512 0.00028395
1.513 0.00027074
1.514 0.00025812
1.515 0.00024607
1.516 0.00023457
1.517 0.00022359
1.518 0.0002131
1.519 0.00020309
1.52 0.00019353
1.521 0.00018442
1.522 0.00017571
1.523 0.00016741
1.524 0.00015948
1.525 0.00015192
1.526 0.00014471
1.527 0.00013783
1.528 0.00013126
1.529 0.000125
1.53 0.00011903
1.531 0.00011333
1.532 0.0001079
1.533 0.00010273
1.534 9.7789e-05
1.535 9.3083e-05
1.536 8.8597e-05
1.537 8.432e-05
1.538 8.0244e-05
1.539 7.636e-05
1.54 7.2658e-05
1.541 6.913e-05
1.542 6.5769e-05
1.543 6.2567e-05
1.544 5.9517e-05
1.545 5.6611e-05
1.546 5.3843e-05
1.547 5.1207e-05
1.548 4.8696e-05
1.549 4.6305e-05
1.55 4.4028e-05
1.551 4.186e-05
1.552 3.9797e-05
1.553 3.7832e-05
1.554 3.5961e-05
1.555 3.4181e-05
1.556 3.2487e-05
1.557 3.0874e-05
1.558 2.9339e-05
1.559 2.7879e-05
1.56 2.649e-05
1.561 2.5168e-05
1.562 2.391e-05
1.563 2.2713e-05
1.564 2.1575e-05
1.565 2.0493e-05
1.566 1.9464e-05
1.567 1.8484e-05
1.568 1.7554e-05
1.569 1.6668e-05
1.57 1.5827e-05
1.571 1.5026e-05
1.572 1.4266e-05
1.573 1.3543e-05
1.574 1.2855e-05
1.575 1.2202e-05
1.576 1.1581e-05
1.577 1.0991e-05
1.578 1.0431e-05
1.579 9.8979e-06
1.58 9.3918e-06
1.581 8.9109e-06
1.582 8.4541e-06
1.583 8.0203e-06
1.584 7.6081e-06
1.585 7.2167e-06
1.586 6.845e-06
1.587 6.492e-06
1.588 6.1568e-06
1.589 5.8385e-06
1.59 5.5363e-06
1.591 5.2494e-06
1.592 4.9771e-06
1.593 4.7186e-06
1.594 4.4732e-06
1.595 4.2403e-06
1.596 4.0193e-06
1.597 3.8096e-06
1.598 3.6105e-06
1.599 3.4217e-06
1.6 3.2425e-06
1.601 3.0725e-06
1.602 2.9113e-06
1.603 2.7583e-06
1.604 2.6132e-06
1.605 2.4756e-06
1.606 2.3451e-06
1.607 2.2213e-06
1.608 2.1039e-06
1.609 1.9926e-06
1.61 1.8871e-06
1.611 1.7871e-06
1.612 1.6922e-06
1.613 1.6023e-06
1.614 1.5171e-06
1.615 1.4363e-06
1.616 1.3597e-06
1.617 1.2872e-06
1.618 1.2184e-06
1.619 1.1533e-06
1.62 1.0915e-06
1.621 1.033e-06
1.622 9.776e-07
1.623 9.251e-07
1.624 8.7537e-07
1.625 8.2826e-07
1.626 7.8363e-07
1.627 7.4137e-07
1.628 7.0135e-07
1.629 6.6345e-07
1.63 6.2755e-07
1.631 5.9357e-07
1.632 5.6139e-07
1.633 5.3093e-07
1.634 5.0209e-07
1.635 4.7479e-07
1.636 4.4895e-07
1.637 4.2449e-07
1.638 4.0134e-07
1.639 3.7943e-07
1.64 3.5869e-07
1.641 3.3907e-07
1.642 3.205e-07
1.643 3.0294e-07
1.644 2.8632e-07
1.645 2.7059e-07
1.646 2.5572e-07
1.647 2.4165e-07
1.648 2.2834e-07
1.649 2.1575e-07
1.65 2.0384e-07
1.651 1.9258e-07
1.652 1.8194e-07
1.653 1.7187e-07
1.654 1.6235e-07
1.655 1.5335e-07
1.656 1.4484e-07
1.657 1.3679e-07
1.658 1.2918e-07
1.659 1.2199e-07
1.66 1.152e-07
1.661 1.0878e-07
1.662 1.027e-07
1.663 9.6968e-08
1.664 9.1546e-08
1.665 8.6423e-08
1.666 8.1582e-08
1.667 7.7008e-08
1.668 7.2687e-08
1.669 6.8604e-08
1.67 6.4748e-08
1.671 6.1105e-08
1.672 5.7663e-08
1.673 5.4413e-08
1.674 5.1343e-08
1.675 4.8444e-08
1.676 4.5706e-08
1.677 4.3121e-08
1.678 4.068e-08
1.679 3.8375e-08
1.68 3.6198e-08
1.681 3.4144e-08
1.682 3.2204e-08
1.683 3.0373e-08
1.684 2.8644e-08
1.685 2.7013e-08
1.686 2.5473e-08
1.687 2.402e-08
1.688 2.2648e-08
1.689 2.1354e-08
1.69 2.0132e-08
1.691 1.898e-08
1.692 1.7892e-08
1.693 1.6866e-08
1.694 1.5898e-08
1.695 1.4985e-08
1.696 1.4124e-08
1.697 1.3311e-08
1.698 1.2545e-08
1.699 1.1822e-08
1.7 1.114e-08
1.701 1.0497e-08
1.702 9.8908e-09
1.703 9.319e-09
1.704 8.7798e-09
1.705 8.2715e-09
1.706 7.7921e-09
1.707 7.3402e-09
1.708 6.9142e-09
1.709 6.5126e-09
1.71 6.134e-09
1.711 5.7771e-09
1.712 5.4407e-09
1.713 5.1237e-09
1.714 4.8249e-09
1.715 4.5433e-09
1.716 4.278e-09
1.717 4.0279e-09
1.718 3.7923e-09
1.719 3.5703e-09
1.72 3.3612e-09
1.721 3.1641e-09
1.722 2.9785e-09
1.723 2.8036e-09
1.724 2.6389e-09
1.725 2.4837e-09
1.726 2.3375e-09
1.727 2.1999e-09
1.728 2.0702e-09
1.729 1.9481e-09
1.73 1.8331e-09
1.731 1.7249e-09
1.732 1.6229e-09
1.733 1.5269e-09
1.734 1.4365e-09
1.735 1.3514e-09
1.736 1.2713e-09
1.737 1.1959e-09
1.738 1.1249e-09
1.739 1.0581e-09
1.74 9.9517e-10
1.741 9.3596e-10
1.742 8.8024e-10
1.743 8.278e-10
1.744 7.7844e-10
1.745 7.32e-10
1.746 6.883e-10
1.747 6.4718e-10
1.748 6.0849e-10
1.749 5.7208e-10
1.75 5.3783e-10
1.751 5.0561e-10
1.752 4.753e-10
1.753 4.4679e-10
1.754 4.1996e-10
1.755 3.9474e-10
1.756 3.7101e-10
1.757 3.4869e-10
1.758 3.277e-10
1.759 3.0796e-10
1.76 2.894e-10
1.761 2.7194e-10
1.762 2.5553e-10
1.763 2.401e-10
1.764 2.2559e-10
1.765 2.1194e-10
1.766 1.9912e-10
1.767 1.8706e-10
1.768 1.7573e-10
1.769 1.6507e-10
1.77 1.5505e-10
1.771 1.4564e-10
1.772 1.3679e-10
1.773 1.2848e-10
1.774 1.2066e-10
1.775 1.1332e-10
1.776 1.0642e-10
1.777 9.993e-11
1.778 9.3836e-11
1.779 8.811e-11
1.78 8.273e-11
1.781 7.7675e-11
1.782 7.2927e-11
1.783 6.8465e-11
1.784 6.4274e-11
1.785 6.0337e-11
1.786 5.6639e-11
1.787 5.3166e-11
1.788 4.9903e-11
1.789 4.6839e-11
1.79 4.3962e-11
1.791 4.1259e-11
1.792 3.8721e-11
1.793 3.6338e-11
1.794 3.41e-11
1.795 3.1998e-11
1.796 3.0025e-11
1.797 2.8173e-11
1.798 2.6434e-11
1.799 2.4801e-11
1.8 2.3268e-11
1.801 2.1829e-11
1.802 2.0478e-11
1.803 1.921e-11
1.804 1.802e-11
1.805 1.6903e-11
1.806 1.5855e-11
1.807 1.4871e-11
1.808 1.3947e-11
1.809 1.3081e-11
1.81 1.2268e-11
1.811 1.1504e-11
1.812 1.0788e-11
1.813 1.0117e-11
1.814 9.4863e-12
1.815 8.8948e-12
1.816 8.34e-12
1.817 7.8195e-12
1.818 7.3312e-12
1.819 6.8731e-12
1.82 6.4434e-12
1.821 6.0403e-12
1.822 5.6623e-12
1.823 5.3077e-12
1.824 4.9752e-12
1.825 4.6633e-12
1.826 4.3708e-12
1.827 4.0965e-12
1.828 3.8392e-12
1.829 3.598e-12
1.83 3.3719e-12
1.831 3.1598e-12
1.832 2.961e-12
1.833 2.7745e-12
1.834 2.5998e-12
1.835 2.4359e-12
1.836 2.2823e-12
1.837 2.1383e-12
1.838 2.0033e-12
1.839 1.8768e-12
1.84 1.7582e-12
1.841 1.647e-12
1.842 1.5428e-12
1.843 1.4452e-12
1.844 1.3537e-12
1.845 1.2679e-12
1.846 1.1875e-12
1.847 1.1122e-12
1.848 1.0416e-12
1.849 9.755e-13
1.85 9.1354e-13
1.851 8.5549e-13
1.852 8.0109e-13
1.853 7.5013e-13
1.854 7.0239e-13
1.855 6.5766e-13
1.856 6.1576e-13
1.857 5.7651e-13
1.858 5.3975e-13
1.859 5.0531e-13
1.86 4.7305e-13
1.861 4.4284e-13
1.862 4.1454e-13
1.863 3.8804e-13
1.864 3.6322e-13
1.865 3.3998e-13
1.866 3.1821e-13
1.867 2.9783e-13
1.868 2.7874e-13
1.869 2.6087e-13
1.87 2.4414e-13
1.871 2.2847e-13
1.872 2.138e-13
1.873 2.0007e-13
1.874 1.8721e-13
1.875 1.7517e-13
1.876 1.6391e-13
1.877 1.5336e-13
1.878 1.4348e-13
1.879 1.3424e-13
1.88 1.2559e-13
1.881 1.1749e-13
1.882 1.0991e-13
1.883 1.0282e-13
1.884 9.6181e-14
1.885 8.9968e-14
1.886 8.4154e-14
1.887 7.8713e-14
1.888 7.3622e-14
1.889 6.8858e-14
1.89 6.44e-14
1.891 6.0229e-14
1.892 5.6326e-14
1.893 5.2675e-14
1.894 4.9258e-14
1.895 4.6062e-14
1.896 4.3072e-14
1.897 4.0275e-14
1.898 3.7658e-14
1.899 3.5211e-14
1.9 3.2921e-14
1.901 3.0779e-14
1.902 2.8776e-14
1.903 2.6902e-14
1.904 2.515e-14
1.905 2.3511e-14
1.906 2.1978e-14
1.907 2.0545e-14
1.908 1.9204e-14
1.909 1.7951e-14
1.91 1.6778e-14
1.911 1.5682e-14
1.912 1.4657e-14
1.913 1.3699e-14
1.914 1.2803e-14
1.915 1.1965e-14
1.916 1.1181e-14
1.917 1.0449e-14
1.918 9.7644e-15
1.919 9.1244e-15
1.92 8.526e-15
1.921 7.9667e-15
1.922 7.4438e-15
1.923 6.955e-15
1.924 6.4982e-15
1.925 6.0712e-15
1.926 5.6721e-15
1.927 5.2991e-15
1.928 4.9504e-15
1.929 4.6246e-15
1.93 4.3201e-15
1.931 4.0355e-15
1.932 3.7696e-15
1.933 3.5211e-15
1.934 3.2889e-15
1.935 3.0719e-15
1.936 2.8692e-15
1.937 2.6797e-15
1.938 2.5028e-15
1.939 2.3374e-15
1.94 2.1829e-15
1.941 2.0385e-15
1.942 1.9037e-15
1.943 1.7777e-15
1.944 1.66e-15
1.945 1.5501e-15
1.946 1.4474e-15
1.947 1.3514e-15
1.948 1.2618e-15
1.949 1.1781e-15
1.95 1.1e-15
1.951 1.0269e-15
1.952 9.5875e-16
1.953 8.9507e-16
1.954 8.3559e-16
1.955 7.8004e-16
1.956 7.2816e-16
1.957 6.7972e-16
1.958 6.3449e-16
1.959 5.9225e-16
1.96 5.528e-16
1.961 5.1597e-16
1.962 4.8159e-16
1.963 4.4948e-16
1.964 4.195e-16
1.965 3.9151e-16
1.966 3.6538e-16
1.967 3.4098e-16
1.968 3.1821e-16
1.969 2.9695e-16
1.97 2.771e-16
1.971 2.5857e-16
1.972 2.4128e-16
1.973 2.2514e-16
1.974 2.1007e-16
1.975 1.96e-16
1.976 1.8287e-16
1.977 1.7062e-16
1.978 1.5918e-16
1.979 1.4851e-16
1.98 1.3855e-16
1.981 1.2925e-16
1.982 1.2058e-16
1.983 1.1248e-16
1.984 1.0493e-16
1.985 9.788e-17
1.986 9.1301e-17
1.987 8.5163e-17
1.988 7.9436e-17
1.989 7.4091e-17
1.99 6.9105e-17
1.991 6.4453e-17
1.992 6.0113e-17
1.993 5.6063e-17
1.994 5.2285e-17
1.995 4.8761e-17
1.996 4.5473e-17
1.997 4.2405e-17
1.998 3.9544e-17
1.999 3.6875e-17
2 3.4385e-17
2.001 3.2063e-17
2.002 2.9897e-17
2.003 2.7876e-17
2.004 2.5991e-17
2.005 2.4234e-17
2.006 2.2594e-17
2.007 2.1065e-17
2.008 1.9639e-17
2.009 1.831e-17
2.01 1.7069e-17
2.011 1.5913e-17
2.012 1.4834e-17
2.013 1.3829e-17
2.014 1.2891e-17
2.015 1.2016e-17
2.016 1.1201e-17
2.017 1.0441e-17
2.018 9.7316e-18
2.019 9.0706e-18
2.02 8.4543e-18
2.021 7.8797e-18
2.022 7.344e-18
2.023 6.8446e-18
2.024 6.379e-18
2.025 5.9449e-18
2.026 5.5403e-18
2.027 5.163e-18
2.028 4.8114e-18
2.029 4.4836e-18
2.03 4.1781e-18
2.031 3.8933e-18
2.032 3.6278e-18
2.033 3.3803e-18
2.034 3.1497e-18
2.035 2.9348e-18
2.036 2.7344e-18
2.037 2.5477e-18
2.038 2.3737e-18
2.039 2.2115e-18
2.04 2.0603e-18
2.041 1.9195e-18
2.042 1.7882e-18
2.043 1.6659e-18
2.044 1.5519e-18
2.045 1.4457e-18
2.046 1.3467e-18
2.047 1.2545e-18
2.048 1.1685e-18
2.049 1.0885e-18
2.05 1.0139e-18
2.051 9.4437e-19
2.052 8.7961e-19
2.053 8.1927e-19
2.054 7.6305e-19
2.055 7.1068e-19
2.056 6.6189e-19
2.057 6.1644e-19
2.058 5.741e-19
2.059 5.3465e-19
2.06 4.9791e-19
2.061 4.6368e-19
2.062 4.3179e-19
2.063 4.0209e-19
2.064 3.7443e-19
2.065 3.4866e-19
2.066 3.2466e-19
2.067 3.023e-19
2.068 2.8148e-19
2.069 2.6209e-19
2.07 2.4403e-19
2.071 2.2721e-19
2.072 2.1154e-19
2.073 1.9696e-19
2.074 1.8337e-19
2.075 1.7072e-19
2.076 1.5893e-19
2.077 1.4796e-19
2.078 1.3775e-19
2.079 1.2823e-19
2.08 1.1937e-19
2.081 1.1112e-19
2.082 1.0344e-19
2.083 9.629e-20
2.084 8.963e-20
2.085 8.343e-20
2.086 7.7657e-20
2.087 7.2283e-20
2.088 6.7279e-20
2.089 6.262e-20
2.09 5.8283e-20
2.091 5.4245e-20
2.092 5.0486e-20
2.093 4.6987e-20
2.094 4.3729e-20
2.095 4.0697e-20
2.096 3.7874e-20
2.097 3.5246e-20
2.098 3.28e-20
2.099 3.0524e-20
2.1 2.8404e-20
2.101 2.6432e-20
2.102 2.4596e-20
2.103 2.2887e-20
2.104 2.1296e-20
2.105 1.9816e-20
2.106 1.8438e-20
2.107 1.7156e-20
2.108 1.5963e-20
2.109 1.4852e-20
2.11 1.3818e-20
2.111 1.2857e-20
2.112 1.1961e-20
2.113 1.1128e-20
2.114 1.0353e-20
2.115 9.6319e-21
2.116 8.9606e-21
2.117 8.336e-21
2.118 7.7548e-21
2.119 7.214e-21
2.12 6.7108e-21
2.121 6.2426e-21
2.122 5.807e-21
2.123 5.4017e-21
2.124 5.0246e-21
2.125 4.6737e-21
2.126 4.3473e-21
2.127 4.0436e-21
2.128 3.761e-21
2.129 3.4982e-21
2.13 3.2536e-21
2.131 3.0261e-21
2.132 2.8145e-21
2.133 2.6176e-21
2.134 2.4345e-21
2.135 2.2641e-21
2.136 2.1056e-21
2.137 1.9582e-21
2.138 1.8211e-21
2.139 1.6935e-21
2.14 1.5749e-21
2.141 1.4645e-21
2.142 1.3619e-21
2.143 1.2664e-21
2.144 1.1776e-21
2.145 1.095e-21
2.146 1.0182e-21
2.147 9.4677e-22
2.148 8.8034e-22
2.149 8.1855e-22
2.15 7.6108e-22
2.151 7.0764e-22
2.152 6.5794e-22
2.153 6.1173e-22
2.154 5.6875e-22
2.155 5.2878e-22
2.156 4.9161e-22
2.157 4.5705e-22
2.158 4.2491e-22
2.159 3.9503e-22
2.16 3.6724e-22
2.161 3.414e-22
2.162 3.1738e-22
2.163 2.9504e-22
2.164 2.7427e-22
2.165 2.5495e-22
2.166 2.37e-22
2.167 2.203e-22
2.168 2.0478e-22
2.169 1.9035e-22
2.17 1.7694e-22
2.171 1.6446e-22
2.172 1.5287e-22
2.173 1.4209e-22
2.174 1.3206e-22
2.175 1.2275e-22
2.176 1.1409e-22
2.177 1.0603e-22
2.178 9.8549e-23
2.179 9.1591e-23
2.18 8.5123e-23
2.181 7.9111e-23
2.182 7.3523e-23
2.183 6.8328e-23
2.184 6.3499e-23
2.185 5.9011e-23
2.186 5.4839e-23
2.187 5.0962e-23
2.188 4.7358e-23
2.189 4.4008e-23
2.19 4.0895e-23
2.191 3.8001e-23
2.192 3.5312e-23
2.193 3.2812e-23
2.194 3.0489e-23
2.195 2.8331e-23
2.196 2.6324e-23
2.197 2.446e-23
2.198 2.2727e-23
2.199 2.1116e-23
2.2 1.962e-23
2.201 1.8229e-23
2.202 1.6937e-23
2.203 1.5736e-23
2.204 1.462e-23
2.205 1.3583e-23
2.206 1.2619e-23
2.207 1.1724e-23
2.208 1.0892e-23
2.209 1.0119e-23
2.21 9.4003e-24
2.211 8.7328e-24
2.212 8.1126e-24
2.213 7.5364e-24
2.214 7.001e-24
2.215 6.5036e-24
2.216 6.0414e-24
2.217 5.612e-24
2.218 5.2131e-24
2.219 4.8424e-24
2.22 4.4981e-24
2.221 4.1782e-24
2.222 3.881e-24
2.223 3.6048e-24
2.224 3.3483e-24
2.225 3.11e-24
2.226 2.8887e-24
2.227 2.683e-24
2.228 2.492e-24
2.229 2.3145e-24
2.23 2.1497e-24
2.231 1.9965e-24
2.232 1.8543e-24
2.233 1.7222e-24
2.234 1.5994e-24
2.235 1.4854e-24
2.236 1.3795e-24
2.237 1.2811e-24
2.238 1.1898e-24
2.239 1.1049e-24
2.24 1.0261e-24
2.241 9.5289e-25
2.242 8.8489e-25
2.243 8.2174e-25
2.244 7.6308e-25
2.245 7.0861e-25
2.246 6.5801e-25
2.247 6.1102e-25
2.248 5.6738e-25
2.249 5.2685e-25
2.25 4.8921e-25
2.251 4.5426e-25
2.252 4.2179e-25
2.253 3.9164e-25
2.254 3.6365e-25
2.255 3.3765e-25
2.256 3.135e-25
2.257 2.9108e-25
2.258 2.7026e-25
2.259 2.5093e-25
2.26 2.3298e-25
2.261 2.163e-25
2.262 2.0082e-25
2.263 1.8645e-25
2.264 1.731e-25
2.265 1.6071e-25
2.266 1.492e-25
2.267 1.3851e-25
2.268 1.2859e-25
2.269 1.1938e-25
2.27 1.1083e-25
2.271 1.0289e-25
2.272 9.5512e-26
2.273 8.8666e-26
2.274 8.231e-26
2.275 7.6408e-26
2.276 7.0929e-26
2.277 6.5843e-26
2.278 6.112e-26
2.279 5.6735e-26
2.28 5.2665e-26
2.281 4.8886e-26
2.282 4.5378e-26
2.283 4.2121e-26
2.284 3.9097e-26
2.285 3.629e-26
2.286 3.3684e-26
2.287 3.1266e-26
2.288 2.902e-26
2.289 2.6935e-26
2.29 2.5e-26
2.291 2.3204e-26
2.292 2.1537e-26
2.293 1.9989e-26
2.294 1.8552e-26
2.295 1.7219e-26
2.296 1.5981e-26
2.297 1.4832e-26
2.298 1.3765e-26
2.299 1.2775e-26
2.3 1.1856e-26
2.301 1.1003e-26
2.302 1.0212e-26
2.303 9.4767e-27
2.304 8.7947e-27
2.305 8.1617e-27
2.306 7.5742e-27
2.307 7.0289e-27
2.308 6.5228e-27
2.309 6.0531e-27
2.31 5.6172e-27
2.311 5.2126e-27
2.312 4.8371e-27
2.313 4.4886e-27
2.314 4.1652e-27
2.315 3.865e-27
2.316 3.5865e-27
2.317 3.328e-27
2.318 3.0881e-27
2.319 2.8654e-27
2.32 2.6588e-27
2.321 2.4671e-27
2.322 2.2892e-27
2.323 2.1241e-27
2.324 1.9708e-27
2.325 1.8287e-27
2.326 1.6967e-27
2.327 1.5743e-27
2.328 1.4607e-27
2.329 1.3552e-27
2.33 1.2574e-27
2.331 1.1666e-27
2.332 1.0824e-27
2.333 1.0042e-27
2.334 9.3171e-28
2.335 8.6442e-28
2.336 8.0198e-28
2.337 7.4405e-28
2.338 6.9029e-28
2.339 6.4041e-28
2.34 5.9413e-28
2.341 5.5119e-28
2.342 5.1135e-28
2.343 4.7439e-28
2.344 4.4009e-28
2.345 4.0827e-28
2.346 3.7875e-28
2.347 3.5136e-28
2.348 3.2595e-28
2.349 3.0237e-28
2.35 2.805e-28
2.351 2.602e-28
2.352 2.4138e-28
2.353 2.2391e-28
2.354 2.0771e-28
2.355 1.9267e-28
2.356 1.7873e-28
2.357 1.6579e-28
2.358 1.5379e-28
2.359 1.4265e-28
2.36 1.3232e-28
2.361 1.2274e-28
2.362 1.1385e-28
2.363 1.056e-28
2.364 9.7951e-29
2.365 9.0855e-29
2.366 8.4272e-29
2.367 7.8165e-29
2.368 7.2501e-29
2.369 6.7246e-29
2.37 6.2372e-29
2.371 5.785e-29
2.372 5.3656e-29
2.373 4.9766e-29
2.374 4.6157e-29
2.375 4.281e-29
2.376 3.9705e-29
2.377 3.6825e-29
2.378 3.4154e-29
2.379 3.1676e-29
2.38 2.9378e-29
2.381 2.7247e-29
2.382 2.5269e-29
2.383 2.3436e-29
2.384 2.1735e-29
2.385 2.0157e-29
2.386 1.8694e-29
2.387 1.7337e-29
2.388 1.6078e-29
2.389 1.4911e-29
2.39 1.3828e-29
2.391 1.2824e-29
2.392 1.1892e-29
2.393 1.1028e-29
2.394 1.0227e-29
2.395 9.4843e-30
2.396 8.7952e-30
2.397 8.1561e-30
2.398 7.5634e-30
2.399 7.0138e-30
2.4 6.504e-30
2.401 6.0313e-30
2.402 5.5928e-30
2.403 5.1863e-30
2.404 4.8092e-30
2.405 4.4595e-30
2.406 4.1352e-30
2.407 3.8345e-30
2.408 3.5556e-30
2.409 3.297e-30
2.41 3.0572e-30
2.411 2.8348e-30
2.412 2.6286e-30
2.413 2.4373e-30
2.414 2.26e-30
2.415 2.0955e-30
2.416 1.943e-30
2.417 1.8016e-30
2.418 1.6705e-30
2.419 1.5489e-30
2.42 1.4361e-30
2.421 1.3316e-30
2.422 1.2346e-30
2.423 1.1447e-30
2.424 1.0614e-30
2.425 9.8407e-31
2.426 9.124e-31
2.427 8.4594e-31
2.428 7.8432e-31
2.429 7.2719e-31
2.43 6.7421e-31
2.431 6.2509e-31
2.432 5.7954e-31
2.433 5.3731e-31
2.434 4.9816e-31
2.435 4.6185e-31
2.436 4.2819e-31
2.437 3.9698e-31
2.438 3.6804e-31
2.439 3.4121e-31
2.44 3.1634e-31
2.441 2.9327e-31
2.442 2.7189e-31
2.443 2.5206e-31
2.444 2.3368e-31
2.445 2.1664e-31
2.446 2.0084e-31
2.447 1.8619e-31
2.448 1.7261e-31
2.449 1.6001e-31
2.45 1.4834e-31
2.451 1.3752e-31
2.452 1.2748e-31
2.453 1.1818e-31
2.454 1.0956e-31
2.455 1.0156e-31
2.456 9.4149e-32
2.457 8.7277e-32
2.458 8.0906e-32
2.459 7.5e-32
2.46 6.9525e-32
2.461 6.4449e-32
2.462 5.9743e-32
2.463 5.5381e-32
2.464 5.1337e-32
2.465 4.7588e-32
2.466 4.4113e-32
2.467 4.0891e-32
2.468 3.7904e-32
2.469 3.5136e-32
2.47 3.2569e-32
2.471 3.019e-32
2.472 2.7984e-32
2.473 2.5939e-32
2.474 2.4044e-32
2.475 2.2287e-32
2.476 2.0659e-32
2.477 1.9149e-32
2.478 1.7749e-32
2.479 1.6452e-32
2.48 1.525e-32
2.481 1.4135e-32
2.482 1.3102e-32
2.483 1.2144e-32
2.484 1.1256e-32
2.485 1.0433e-32
2.486 9.6701e-33
2.487 8.963e-33
2.488 8.3076e-33
2.489 7.7001e-33
2.49 7.1369e-33
2.491 6.6149e-33
2.492 6.1311e-33
2.493 5.6826e-33
2.494 5.267e-33
2.495 4.8817e-33
2.496 4.5245e-33
2.497 4.1935e-33
2.498 3.8867e-33
2.499 3.6023e-33
2.5 3.3387e-33


==> figures/pdf_plot_data_3.dat <==
%auto-ignore
1 0
1.001 5.1443e-06
1.002 2.0562e-05
1.003 4.6268e-05
1.004 8.2329e-05
1.005 0.00012886
1.006 0.00018603
1.007 0.00025405
1.008 0.0003332
1.009 0.00042377
1.01 0.00052614
1.011 0.00064072
1.012 0.00076797
1.013 0.00090841
1.014 0.0010626
1.015 0.0012311
1.016 0.0014147
1.017 0.001614
1.018 0.0018298
1.019 0.0020629
1.02 0.0023142
1.021 0.0025847
1.022 0.0028752
1.023 0.0031869
1.024 0.0035209
1.025 0.0038782
1.026 0.0042601
1.027 0.004668
1.028 0.005103
1.029 0.0055666
1.03 0.0060604
1.031 0.0065857
1.032 0.0071442
1.033 0.0077375
1.034 0.0083674
1.035 0.0090357
1.036 0.0097441
1.037 0.010495
1.038 0.01129
1.039 0.012131
1.04 0.01302
1.041 0.013961
1.042 0.014954
1.043 0.016002
1.044 0.017109
1.045 0.018276
1.046 0.019506
1.047 0.020801
1.048 0.022166
1.049 0.023601
1.05 0.025112
1.051 0.0267
1.052 0.028368
1.053 0.030121
1.054 0.031961
1.055 0.033891
1.056 0.035916
1.057 0.038039
1.058 0.040263
1.059 0.042593
1.06 0.045032
1.061 0.047584
1.062 0.050254
1.063 0.053045
1.064 0.055962
1.065 0.059009
1.066 0.062191
1.067 0.065511
1.068 0.068976
1.069 0.072589
1.07 0.076355
1.071 0.080279
1.072 0.084366
1.073 0.088621
1.074 0.09305
1.075 0.097657
1.076 0.10245
1.077 0.10743
1.078 0.1126
1.079 0.11798
1.08 0.12356
1.081 0.12935
1.082 0.13536
1.083 0.14159
1.084 0.14805
1.085 0.15475
1.086 0.16168
1.087 0.16886
1.088 0.1763
1.089 0.18399
1.09 0.19195
1.091 0.20018
1.092 0.20868
1.093 0.21747
1.094 0.22655
1.095 0.23593
1.096 0.2456
1.097 0.25559
1.098 0.26589
1.099 0.27651
1.1 0.28745
1.101 0.29873
1.102 0.31035
1.103 0.32231
1.104 0.33462
1.105 0.34729
1.106 0.36033
1.107 0.37373
1.108 0.38751
1.109 0.40167
1.11 0.41621
1.111 0.43115
1.112 0.44648
1.113 0.46222
1.114 0.47837
1.115 0.49492
1.116 0.5119
1.117 0.5293
1.118 0.54712
1.119 0.56538
1.12 0.58408
1.121 0.60322
1.122 0.6228
1.123 0.64283
1.124 0.66331
1.125 0.68425
1.126 0.70565
1.127 0.72751
1.128 0.74984
1.129 0.77264
1.13 0.79591
1.131 0.81965
1.132 0.84386
1.133 0.86855
1.134 0.89372
1.135 0.91937
1.136 0.9455
1.137 0.97211
1.138 0.9992
1.139 1.0268
1.14 1.0548
1.141 1.0834
1.142 1.1124
1.143 1.1419
1.144 1.1718
1.145 1.2023
1.146 1.2332
1.147 1.2646
1.148 1.2964
1.149 1.3287
1.15 1.3615
1.151 1.3948
1.152 1.4284
1.153 1.4626
1.154 1.4972
1.155 1.5322
1.156 1.5676
1.157 1.6035
1.158 1.6398
1.159 1.6765
1.16 1.7136
1.161 1.7511
1.162 1.789
1.163 1.8273
1.164 1.8659
1.165 1.905
1.166 1.9443
1.167 1.9841
1.168 2.0241
1.169 2.0645
1.17 2.1052
1.171 2.1462
1.172 2.1875
1.173 2.229
1.174 2.2709
1.175 2.313
1.176 2.3553
1.177 2.3979
1.178 2.4407
1.179 2.4837
1.18 2.5269
1.181 2.5702
1.182 2.6137
1.183 2.6574
1.184 2.7012
1.185 2.7451
1.186 2.7892
1.187 2.8333
1.188 2.8774
1.189 2.9217
1.19 2.9659
1.191 3.0102
1.192 3.0545
1.193 3.0988
1.194 3.143
1.195 3.1872
1.196 3.2314
1.197 3.2754
1.198 3.3194
1.199 3.3632
1.2 3.4069
1.201 3.4505
1.202 3.4939
1.203 3.5371
1.204 3.5801
1.205 3.6228
1.206 3.6654
1.207 3.7076
1.208 3.7496
1.209 3.7913
1.21 3.8327
1.211 3.8738
1.212 3.9145
1.213 3.9549
1.214 3.9948
1.215 4.0344
1.216 4.0735
1.217 4.1123
1.218 4.1505
1.219 4.1883
1.22 4.2256
1.221 4.2624
1.222 4.2987
1.223 4.3345
1.224 4.3697
1.225 4.4044
1.226 4.4384
1.227 4.4719
1.228 4.5048
1.229 4.537
1.23 4.5686
1.231 4.5996
1.232 4.6299
1.233 4.6595
1.234 4.6884
1.235 4.7166
1.236 4.7442
1.237 4.7709
1.238 4.797
1.239 4.8223
1.24 4.8468
1.241 4.8705
1.242 4.8935
1.243 4.9157
1.244 4.9371
1.245 4.9577
1.246 4.9774
1.247 4.9964
1.248 5.0145
1.249 5.0318
1.25 5.0482
1.251 5.0638
1.252 5.0785
1.253 5.0924
1.254 5.1054
1.255 5.1175
1.256 5.1287
1.257 5.1391
1.258 5.1486
1.259 5.1572
1.26 5.1649
1.261 5.1718
1.262 5.1778
1.263 5.1828
1.264 5.187
1.265 5.1903
1.266 5.1927
1.267 5.1942
1.268 5.1949
1.269 5.1947
1.27 5.1935
1.271 5.1915
1.272 5.1887
1.273 5.185
1.274 5.1804
1.275 5.1749
1.276 5.1686
1.277 5.1615
1.278 5.1535
1.279 5.1446
1.28 5.135
1.281 5.1245
1.282 5.1132
1.283 5.1011
1.284 5.0882
1.285 5.0745
1.286 5.06
1.287 5.0448
1.288 5.0287
1.289 5.012
1.29 4.9945
1.291 4.9762
1.292 4.9573
1.293 4.9376
1.294 4.9172
1.295 4.8962
1.296 4.8744
1.297 4.852
1.298 4.829
1.299 4.8053
1.3 4.7809
1.301 4.756
1.302 4.7304
1.303 4.7043
1.304 4.6776
1.305 4.6503
1.306 4.6225
1.307 4.5941
1.308 4.5652
1.309 4.5358
1.31 4.506
1.311 4.4756
1.312 4.4448
1.313 4.4135
1.314 4.3818
1.315 4.3496
1.316 4.3171
1.317 4.2841
1.318 4.2508
1.319 4.2171
1.32 4.183
1.321 4.1487
1.322 4.114
1.323 4.079
1.324 4.0436
1.325 4.0081
1.326 3.9722
1.327 3.9361
1.328 3.8998
1.329 3.8632
1.33 3.8265
1.331 3.7895
1.332 3.7524
1.333 3.7151
1.334 3.6776
1.335 3.64
1.336 3.6023
1.337 3.5644
1.338 3.5265
1.339 3.4885
1.34 3.4504
1.341 3.4122
1.342 3.374
1.343 3.3358
1.344 3.2975
1.345 3.2592
1.346 3.2209
1.347 3.1827
1.348 3.1444
1.349 3.1062
1.35 3.068
1.351 3.0299
1.352 2.9919
1.353 2.9539
1.354 2.916
1.355 2.8782
1.356 2.8405
1.357 2.803
1.358 2.7655
1.359 2.7282
1.36 2.6911
1.361 2.6541
1.362 2.6172
1.363 2.5806
1.364 2.5441
1.365 2.5077
1.366 2.4716
1.367 2.4357
1.368 2.4
1.369 2.3645
1.37 2.3292
1.371 2.2942
1.372 2.2594
1.373 2.2248
1.374 2.1905
1.375 2.1564
1.376 2.1226
1.377 2.0891
1.378 2.0558
1.379 2.0228
1.38 1.9901
1.381 1.9576
1.382 1.9255
1.383 1.8936
1.384 1.862
1.385 1.8307
1.386 1.7997
1.387 1.7691
1.388 1.7387
1.389 1.7086
1.39 1.6789
1.391 1.6495
1.392 1.6203
1.393 1.5915
1.394 1.5631
1.395 1.5349
1.396 1.5071
1.397 1.4796
1.398 1.4524
1.399 1.4255
1.4 1.399
1.401 1.3728
1.402 1.3469
1.403 1.3214
1.404 1.2961
1.405 1.2713
1.406 1.2467
1.407 1.2225
1.408 1.1986
1.409 1.175
1.41 1.1518
1.411 1.1289
1.412 1.1063
1.413 1.084
1.414 1.0621
1.415 1.0404
1.416 1.0191
1.417 0.99817
1.418 0.97752
1.419 0.95718
1.42 0.93715
1.421 0.91744
1.422 0.89804
1.423 0.87895
1.424 0.86017
1.425 0.8417
1.426 0.82352
1.427 0.80565
1.428 0.78808
1.429 0.7708
1.43 0.75382
1.431 0.73713
1.432 0.72073
1.433 0.70461
1.434 0.68878
1.435 0.67323
1.436 0.65796
1.437 0.64296
1.438 0.62823
1.439 0.61378
1.44 0.59959
1.441 0.58567
1.442 0.572
1.443 0.5586
1.444 0.54544
1.445 0.53255
1.446 0.5199
1.447 0.50749
1.448 0.49533
1.449 0.48341
1.45 0.47172
1.451 0.46027
1.452 0.44905
1.453 0.43805
1.454 0.42728
1.455 0.41673
1.456 0.40639
1.457 0.39628
1.458 0.38637
1.459 0.37667
1.46 0.36717
1.461 0.35788
1.462 0.34879
1.463 0.33989
1.464 0.33119
1.465 0.32267
1.466 0.31434
1.467 0.30619
1.468 0.29823
1.469 0.29044
1.47 0.28283
1.471 0.27539
1.472 0.26811
1.473 0.26101
1.474 0.25406
1.475 0.24728
1.476 0.24065
1.477 0.23417
1.478 0.22785
1.479 0.22168
1.48 0.21565
1.481 0.20976
1.482 0.20402
1.483 0.19841
1.484 0.19294
1.485 0.1876
1.486 0.18239
1.487 0.1773
1.488 0.17234
1.489 0.16751
1.49 0.16279
1.491 0.15819
1.492 0.15371
1.493 0.14934
1.494 0.14508
1.495 0.14093
1.496 0.13688
1.497 0.13293
1.498 0.12909
1.499 0.12535
1.5 0.1217
1.501 0.11815
1.502 0.11469
1.503 0.11132
1.504 0.10804
1.505 0.10485
1.506 0.10174
1.507 0.098718
1.508 0.095774
1.509 0.092909
1.51 0.090121
1.511 0.087409
1.512 0.084771
1.513 0.082204
1.514 0.079708
1.515 0.077281
1.516 0.074921
1.517 0.072626
1.518 0.070395
1.519 0.068226
1.52 0.066118
1.521 0.064069
1.522 0.062079
1.523 0.060144
1.524 0.058265
1.525 0.056439
1.526 0.054666
1.527 0.052943
1.528 0.051271
1.529 0.049646
1.53 0.048069
1.531 0.046538
1.532 0.045052
1.533 0.043609
1.534 0.042208
1.535 0.04085
1.536 0.039531
1.537 0.038252
1.538 0.03701
1.539 0.035806
1.54 0.034638
1.541 0.033505
1.542 0.032407
1.543 0.031342
1.544 0.030309
1.545 0.029308
1.546 0.028337
1.547 0.027396
1.548 0.026484
1.549 0.025601
1.55 0.024744
1.551 0.023915
1.552 0.023111
1.553 0.022332
1.554 0.021578
1.555 0.020847
1.556 0.02014
1.557 0.019455
1.558 0.018791
1.559 0.018149
1.56 0.017527
1.561 0.016925
1.562 0.016343
1.563 0.015779
1.564 0.015233
1.565 0.014705
1.566 0.014194
1.567 0.0137
1.568 0.013222
1.569 0.01276
1.57 0.012312
1.571 0.01188
1.572 0.011462
1.573 0.011057
1.574 0.010666
1.575 0.010288
1.576 0.0099226
1.577 0.0095694
1.578 0.009228
1.579 0.0088981
1.58 0.0085793
1.581 0.0082713
1.582 0.0079737
1.583 0.0076862
1.584 0.0074085
1.585 0.0071402
1.586 0.0068812
1.587 0.006631
1.588 0.0063894
1.589 0.0061561
1.59 0.0059309
1.591 0.0057135
1.592 0.0055036
1.593 0.005301
1.594 0.0051055
1.595 0.0049169
1.596 0.0047348
1.597 0.0045591
1.598 0.0043896
1.599 0.0042261
1.6 0.0040684
1.601 0.0039162
1.602 0.0037695
1.603 0.003628
1.604 0.0034915
1.605 0.00336
1.606 0.0032331
1.607 0.0031108
1.608 0.0029929
1.609 0.0028792
1.61 0.0027697
1.611 0.0026641
1.612 0.0025624
1.613 0.0024644
1.614 0.0023699
1.615 0.0022789
1.616 0.0021912
1.617 0.0021068
1.618 0.0020254
1.619 0.0019471
1.62 0.0018716
1.621 0.001799
1.622 0.001729
1.623 0.0016617
1.624 0.0015968
1.625 0.0015344
1.626 0.0014743
1.627 0.0014164
1.628 0.0013608
1.629 0.0013072
1.63 0.0012556
1.631 0.001206
1.632 0.0011583
1.633 0.0011124
1.634 0.0010682
1.635 0.0010257
1.636 0.00098485
1.637 0.00094554
1.638 0.00090774
1.639 0.00087138
1.64 0.00083643
1.641 0.00080282
1.642 0.00077051
1.643 0.00073945
1.644 0.00070959
1.645 0.00068089
1.646 0.00065331
1.647 0.0006268
1.648 0.00060133
1.649 0.00057685
1.65 0.00055333
1.651 0.00053073
1.652 0.00050902
1.653 0.00048817
1.654 0.00046814
1.655 0.0004489
1.656 0.00043043
1.657 0.00041268
1.658 0.00039564
1.659 0.00037928
1.66 0.00036357
1.661 0.00034849
1.662 0.00033402
1.663 0.00032012
1.664 0.00030678
1.665 0.00029398
1.666 0.00028169
1.667 0.0002699
1.668 0.00025859
1.669 0.00024773
1.67 0.00023731
1.671 0.00022732
1.672 0.00021774
1.673 0.00020854
1.674 0.00019972
1.675 0.00019126
1.676 0.00018315
1.677 0.00017537
1.678 0.00016791
1.679 0.00016076
1.68 0.0001539
1.681 0.00014732
1.682 0.00014102
1.683 0.00013498
1.684 0.00012919
1.685 0.00012364
1.686 0.00011832
1.687 0.00011322
1.688 0.00010834
1.689 0.00010366
1.69 9.9173e-05
1.691 9.4877e-05
1.692 9.0761e-05
1.693 8.6819e-05
1.694 8.3042e-05
1.695 7.9425e-05
1.696 7.5961e-05
1.697 7.2644e-05
1.698 6.9467e-05
1.699 6.6425e-05
1.7 6.3512e-05
1.701 6.0724e-05
1.702 5.8054e-05
1.703 5.5498e-05
1.704 5.3052e-05
1.705 5.071e-05
1.706 4.8469e-05
1.707 4.6324e-05
1.708 4.4272e-05
1.709 4.2308e-05
1.71 4.0428e-05
1.711 3.863e-05
1.712 3.6909e-05
1.713 3.5264e-05
1.714 3.3689e-05
1.715 3.2183e-05
1.716 3.0742e-05
1.717 2.9365e-05
1.718 2.8047e-05
1.719 2.6787e-05
1.72 2.5582e-05
1.721 2.443e-05
1.722 2.3328e-05
1.723 2.2275e-05
1.724 2.1268e-05
1.725 2.0305e-05
1.726 1.9385e-05
1.727 1.8505e-05
1.728 1.7665e-05
1.729 1.6861e-05
1.73 1.6094e-05
1.731 1.536e-05
1.732 1.4659e-05
1.733 1.3989e-05
1.734 1.3349e-05
1.735 1.2738e-05
1.736 1.2154e-05
1.737 1.1596e-05
1.738 1.1063e-05
1.739 1.0554e-05
1.74 1.0067e-05
1.741 9.603e-06
1.742 9.1595e-06
1.743 8.7361e-06
1.744 8.3318e-06
1.745 7.9457e-06
1.746 7.5772e-06
1.747 7.2253e-06
1.748 6.8894e-06
1.749 6.5687e-06
1.75 6.2626e-06
1.751 5.9705e-06
1.752 5.6917e-06
1.753 5.4256e-06
1.754 5.1717e-06
1.755 4.9293e-06
1.756 4.6981e-06
1.757 4.4775e-06
1.758 4.2671e-06
1.759 4.0663e-06
1.76 3.8747e-06
1.761 3.692e-06
1.762 3.5177e-06
1.763 3.3514e-06
1.764 3.1929e-06
1.765 3.0416e-06
1.766 2.8974e-06
1.767 2.7599e-06
1.768 2.6288e-06
1.769 2.5038e-06
1.77 2.3846e-06
1.771 2.2709e-06
1.772 2.1626e-06
1.773 2.0593e-06
1.774 1.9608e-06
1.775 1.867e-06
1.776 1.7776e-06
1.777 1.6923e-06
1.778 1.6111e-06
1.779 1.5337e-06
1.78 1.4599e-06
1.781 1.3896e-06
1.782 1.3226e-06
1.783 1.2588e-06
1.784 1.198e-06
1.785 1.1401e-06
1.786 1.0849e-06
1.787 1.0324e-06
1.788 9.8232e-07
1.789 9.3464e-07
1.79 8.8924e-07
1.791 8.4599e-07
1.792 8.0481e-07
1.793 7.656e-07
1.794 7.2826e-07
1.795 6.9271e-07
1.796 6.5886e-07
1.797 6.2664e-07
1.798 5.9596e-07
1.799 5.6675e-07
1.8 5.3895e-07
1.801 5.1249e-07
1.802 4.8731e-07
1.803 4.6334e-07
1.804 4.4052e-07
1.805 4.1882e-07
1.806 3.9816e-07
1.807 3.785e-07
1.808 3.5979e-07
1.809 3.42e-07
1.81 3.2506e-07
1.811 3.0896e-07
1.812 2.9363e-07
1.813 2.7905e-07
1.814 2.6519e-07
1.815 2.52e-07
1.816 2.3945e-07
1.817 2.2752e-07
1.818 2.1618e-07
1.819 2.0539e-07
1.82 1.9513e-07
1.821 1.8537e-07
1.822 1.7609e-07
1.823 1.6727e-07
1.824 1.5889e-07
1.825 1.5091e-07
1.826 1.4333e-07
1.827 1.3613e-07
1.828 1.2928e-07
1.829 1.2277e-07
1.83 1.1658e-07
1.831 1.107e-07
1.832 1.0511e-07
1.833 9.9803e-08
1.834 9.4756e-08
1.835 8.996e-08
1.836 8.5403e-08
1.837 8.1074e-08
1.838 7.696e-08
1.839 7.3051e-08
1.84 6.9339e-08
1.841 6.5811e-08
1.842 6.2461e-08
1.843 5.9278e-08
1.844 5.6255e-08
1.845 5.3384e-08
1.846 5.0658e-08
1.847 4.8068e-08
1.848 4.5609e-08
1.849 4.3273e-08
1.85 4.1056e-08
1.851 3.895e-08
1.852 3.6951e-08
1.853 3.5053e-08
1.854 3.3251e-08
1.855 3.154e-08
1.856 2.9916e-08
1.857 2.8374e-08
1.858 2.6911e-08
1.859 2.5522e-08
1.86 2.4203e-08
1.861 2.2952e-08
1.862 2.1765e-08
1.863 2.0638e-08
1.864 1.9568e-08
1.865 1.8554e-08
1.866 1.7591e-08
1.867 1.6677e-08
1.868 1.581e-08
1.869 1.4988e-08
1.87 1.4208e-08
1.871 1.3467e-08
1.872 1.2765e-08
1.873 1.2099e-08
1.874 1.1467e-08
1.875 1.0868e-08
1.876 1.03e-08
1.877 9.7609e-09
1.878 9.2497e-09
1.879 8.7649e-09
1.88 8.3052e-09
1.881 7.8692e-09
1.882 7.4559e-09
1.883 7.064e-09
1.884 6.6924e-09
1.885 6.3401e-09
1.886 6.0061e-09
1.887 5.6894e-09
1.888 5.3893e-09
1.889 5.1047e-09
1.89 4.835e-09
1.891 4.5794e-09
1.892 4.3371e-09
1.893 4.1075e-09
1.894 3.8898e-09
1.895 3.6836e-09
1.896 3.4881e-09
1.897 3.3029e-09
1.898 3.1274e-09
1.899 2.9611e-09
1.9 2.8036e-09
1.901 2.6543e-09
1.902 2.5129e-09
1.903 2.3789e-09
1.904 2.252e-09
1.905 2.1317e-09
1.906 2.0178e-09
1.907 1.9099e-09
1.908 1.8077e-09
1.909 1.711e-09
1.91 1.6193e-09
1.911 1.5325e-09
1.912 1.4503e-09
1.913 1.3724e-09
1.914 1.2987e-09
1.915 1.2289e-09
1.916 1.1628e-09
1.917 1.1002e-09
1.918 1.0409e-09
1.919 9.8481e-10
1.92 9.317e-10
1.921 8.8141e-10
1.922 8.3381e-10
1.923 7.8875e-10
1.924 7.461e-10
1.925 7.0573e-10
1.926 6.6751e-10
1.927 6.3135e-10
1.928 5.9712e-10
1.929 5.6472e-10
1.93 5.3407e-10
1.931 5.0506e-10
1.932 4.776e-10
1.933 4.5163e-10
1.934 4.2705e-10
1.935 4.0379e-10
1.936 3.8179e-10
1.937 3.6097e-10
1.938 3.4128e-10
1.939 3.2264e-10
1.94 3.0502e-10
1.941 2.8835e-10
1.942 2.7257e-10
1.943 2.5766e-10
1.944 2.4355e-10
1.945 2.302e-10
1.946 2.1758e-10
1.947 2.0564e-10
1.948 1.9435e-10
1.949 1.8368e-10
1.95 1.7358e-10
1.951 1.6403e-10
1.952 1.5501e-10
1.953 1.4647e-10
1.954 1.384e-10
1.955 1.3077e-10
1.956 1.2356e-10
1.957 1.1674e-10
1.958 1.1029e-10
1.959 1.042e-10
1.96 9.8434e-11
1.961 9.2989e-11
1.962 8.7841e-11
1.963 8.2975e-11
1.964 7.8377e-11
1.965 7.403e-11
1.966 6.9923e-11
1.967 6.6041e-11
1.968 6.2372e-11
1.969 5.8905e-11
1.97 5.563e-11
1.971 5.2534e-11
1.972 4.9609e-11
1.973 4.6845e-11
1.974 4.4234e-11
1.975 4.1767e-11
1.976 3.9437e-11
1.977 3.7235e-11
1.978 3.5155e-11
1.979 3.319e-11
1.98 3.1333e-11
1.981 2.958e-11
1.982 2.7924e-11
1.983 2.6359e-11
1.984 2.4882e-11
1.985 2.3487e-11
1.986 2.2169e-11
1.987 2.0924e-11
1.988 1.9749e-11
1.989 1.8639e-11
1.99 1.7591e-11
1.991 1.6601e-11
1.992 1.5666e-11
1.993 1.4784e-11
1.994 1.3951e-11
1.995 1.3164e-11
1.996 1.2422e-11
1.997 1.172e-11
1.998 1.1058e-11
1.999 1.0434e-11
2 9.8438e-12
2.001 9.287e-12
2.002 8.7614e-12
2.003 8.2653e-12
2.004 7.7971e-12
2.005 7.3551e-12
2.006 6.938e-12
2.007 6.5443e-12
2.008 6.1728e-12
2.009 5.8222e-12
2.01 5.4913e-12
2.011 5.1791e-12
2.012 4.8845e-12
2.013 4.6065e-12
2.014 4.3442e-12
2.015 4.0967e-12
2.016 3.8632e-12
2.017 3.6429e-12
2.018 3.435e-12
2.019 3.2389e-12
2.02 3.054e-12
2.021 2.8794e-12
2.022 2.7148e-12
2.023 2.5595e-12
2.024 2.4131e-12
2.025 2.2749e-12
2.026 2.1446e-12
2.027 2.0217e-12
2.028 1.9058e-12
2.029 1.7964e-12
2.03 1.6933e-12
2.031 1.5961e-12
2.032 1.5044e-12
2.033 1.4179e-12
2.034 1.3364e-12
2.035 1.2595e-12
2.036 1.187e-12
2.037 1.1187e-12
2.038 1.0542e-12
2.039 9.9344e-13
2.04 9.3615e-13
2.041 8.8214e-13
2.042 8.3122e-13
2.043 7.8321e-13
2.044 7.3796e-13
2.045 6.9531e-13
2.046 6.551e-13
2.047 6.1719e-13
2.048 5.8147e-13
2.049 5.478e-13
2.05 5.1606e-13
2.051 4.8615e-13
2.052 4.5796e-13
2.053 4.3139e-13
2.054 4.0635e-13
2.055 3.8275e-13
2.056 3.6052e-13
2.057 3.3956e-13
2.058 3.1982e-13
2.059 3.0121e-13
2.06 2.8368e-13
2.061 2.6717e-13
2.062 2.516e-13
2.063 2.3694e-13
2.064 2.2313e-13
2.065 2.1011e-13
2.066 1.9785e-13
2.067 1.863e-13
2.068 1.7542e-13
2.069 1.6517e-13
2.07 1.5552e-13
2.071 1.4642e-13
2.072 1.3786e-13
2.073 1.2979e-13
2.074 1.2219e-13
2.075 1.1503e-13
2.076 1.0829e-13
2.077 1.0194e-13
2.078 9.5961e-14
2.079 9.033e-14
2.08 8.5027e-14
2.081 8.0034e-14
2.082 7.5331e-14
2.083 7.0903e-14
2.084 6.6734e-14
2.085 6.2808e-14
2.086 5.9112e-14
2.087 5.5632e-14
2.088 5.2355e-14
2.089 4.927e-14
2.09 4.6366e-14
2.091 4.3631e-14
2.092 4.1057e-14
2.093 3.8634e-14
2.094 3.6353e-14
2.095 3.4205e-14
2.096 3.2184e-14
2.097 3.0281e-14
2.098 2.8491e-14
2.099 2.6805e-14
2.1 2.5218e-14
2.101 2.3725e-14
2.102 2.232e-14
2.103 2.0997e-14
2.104 1.9752e-14
2.105 1.8581e-14
2.106 1.7479e-14
2.107 1.6441e-14
2.108 1.5465e-14
2.109 1.4546e-14
2.11 1.3682e-14
2.111 1.2869e-14
2.112 1.2104e-14
2.113 1.1383e-14
2.114 1.0706e-14
2.115 1.0069e-14
2.116 9.4689e-15
2.117 8.9048e-15
2.118 8.374e-15
2.119 7.8747e-15
2.12 7.405e-15
2.121 6.9631e-15
2.122 6.5474e-15
2.123 6.1564e-15
2.124 5.7887e-15
2.125 5.4427e-15
2.126 5.1173e-15
2.127 4.8113e-15
2.128 4.5234e-15
2.129 4.2527e-15
2.13 3.9981e-15
2.131 3.7586e-15
2.132 3.5334e-15
2.133 3.3216e-15
2.134 3.1225e-15
2.135 2.9352e-15
2.136 2.759e-15
2.137 2.5934e-15
2.138 2.4377e-15
2.139 2.2913e-15
2.14 2.1536e-15
2.141 2.0241e-15
2.142 1.9024e-15
2.143 1.788e-15
2.144 1.6804e-15
2.145 1.5792e-15
2.146 1.4841e-15
2.147 1.3947e-15
2.148 1.3107e-15
2.149 1.2317e-15
2.15 1.1574e-15
2.151 1.0876e-15
2.152 1.0219e-15
2.153 9.6026e-16
2.154 9.0227e-16
2.155 8.4777e-16
2.156 7.9654e-16
2.157 7.4839e-16
2.158 7.0313e-16
2.159 6.606e-16
2.16 6.2062e-16
2.161 5.8306e-16
2.162 5.4775e-16
2.163 5.1457e-16
2.164 4.8339e-16
2.165 4.5409e-16
2.166 4.2656e-16
2.167 4.0069e-16
2.168 3.7638e-16
2.169 3.5353e-16
2.17 3.3207e-16
2.171 3.119e-16
2.172 2.9295e-16
2.173 2.7515e-16
2.174 2.5842e-16
2.175 2.427e-16
2.176 2.2794e-16
2.177 2.1407e-16
2.178 2.0104e-16
2.179 1.888e-16
2.18 1.773e-16
2.181 1.6649e-16
2.182 1.5634e-16
2.183 1.4681e-16
2.184 1.3786e-16
2.185 1.2945e-16
2.186 1.2155e-16
2.187 1.1413e-16
2.188 1.0716e-16
2.189 1.0061e-16
2.19 9.4464e-17
2.191 8.8689e-17
2.192 8.3267e-17
2.193 7.8174e-17
2.194 7.3391e-17
2.195 6.8899e-17
2.196 6.4681e-17
2.197 6.072e-17
2.198 5.7001e-17
2.199 5.3508e-17
2.2 5.0228e-17
2.201 4.7148e-17
2.202 4.4257e-17
2.203 4.1541e-17
2.204 3.8992e-17
2.205 3.6598e-17
2.206 3.4351e-17
2.207 3.2241e-17
2.208 3.026e-17
2.209 2.84e-17
2.21 2.6654e-17
2.211 2.5015e-17
2.212 2.3476e-17
2.213 2.2031e-17
2.214 2.0675e-17
2.215 1.9402e-17
2.216 1.8207e-17
2.217 1.7086e-17
2.218 1.6033e-17
2.219 1.5044e-17
2.22 1.4117e-17
2.221 1.3246e-17
2.222 1.2429e-17
2.223 1.1662e-17
2.224 1.0942e-17
2.225 1.0266e-17
2.226 9.6322e-18
2.227 9.037e-18
2.228 8.4785e-18
2.229 7.9544e-18
2.23 7.4625e-18
2.231 7.0009e-18
2.232 6.5678e-18
2.233 6.1613e-18
2.234 5.7799e-18
2.235 5.422e-18
2.236 5.0861e-18
2.237 4.771e-18
2.238 4.4753e-18
2.239 4.1979e-18
2.24 3.9376e-18
2.241 3.6934e-18
2.242 3.4642e-18
2.243 3.2492e-18
2.244 3.0475e-18
2.245 2.8583e-18
2.246 2.6808e-18
2.247 2.5142e-18
2.248 2.358e-18
2.249 2.2114e-18
2.25 2.0739e-18
2.251 1.9449e-18
2.252 1.8239e-18
2.253 1.7104e-18
2.254 1.604e-18
2.255 1.5041e-18
2.256 1.4105e-18
2.257 1.3226e-18
2.258 1.2402e-18
2.259 1.1629e-18
2.26 1.0904e-18
2.261 1.0224e-18
2.262 9.5863e-19
2.263 8.9883e-19
2.264 8.4274e-19
2.265 7.9013e-19
2.266 7.408e-19
2.267 6.9453e-19
2.268 6.5115e-19
2.269 6.1046e-19
2.27 5.7231e-19
2.271 5.3653e-19
2.272 5.0298e-19
2.273 4.7152e-19
2.274 4.4202e-19
2.275 4.1436e-19
2.276 3.8842e-19
2.277 3.641e-19
2.278 3.413e-19
2.279 3.1992e-19
2.28 2.9988e-19
2.281 2.8108e-19
2.282 2.6346e-19
2.283 2.4694e-19
2.284 2.3146e-19
2.285 2.1694e-19
2.286 2.0332e-19
2.287 1.9056e-19
2.288 1.786e-19
2.289 1.6739e-19
2.29 1.5687e-19
2.291 1.4702e-19
2.292 1.3778e-19
2.293 1.2912e-19
2.294 1.21e-19
2.295 1.1339e-19
2.296 1.0626e-19
2.297 9.9576e-20
2.298 9.331e-20
2.299 8.7437e-20
2.3 8.1932e-20
2.301 7.6773e-20
2.302 7.1937e-20
2.303 6.7405e-20
2.304 6.3158e-20
2.305 5.9177e-20
2.306 5.5446e-20
2.307 5.195e-20
2.308 4.8673e-20
2.309 4.5603e-20
2.31 4.2725e-20
2.311 4.0029e-20
2.312 3.7502e-20
2.313 3.5134e-20
2.314 3.2915e-20
2.315 3.0835e-20
2.316 2.8887e-20
2.317 2.7061e-20
2.318 2.5351e-20
2.319 2.3748e-20
2.32 2.2246e-20
2.321 2.0839e-20
2.322 1.952e-20
2.323 1.8285e-20
2.324 1.7128e-20
2.325 1.6043e-20
2.326 1.5027e-20
2.327 1.4076e-20
2.328 1.3184e-20
2.329 1.2348e-20
2.33 1.1566e-20
2.331 1.0833e-20
2.332 1.0146e-20
2.333 9.5023e-21
2.334 8.8995e-21
2.335 8.3349e-21
2.336 7.806e-21
2.337 7.3105e-21
2.338 6.8464e-21
2.339 6.4116e-21
2.34 6.0044e-21
2.341 5.623e-21
2.342 5.2657e-21
2.343 4.931e-21
2.344 4.6176e-21
2.345 4.324e-21
2.346 4.049e-21
2.347 3.7915e-21
2.348 3.5503e-21
2.349 3.3244e-21
2.35 3.1128e-21
2.351 2.9146e-21
2.352 2.7291e-21
2.353 2.5553e-21
2.354 2.3925e-21
2.355 2.2401e-21
2.356 2.0974e-21
2.357 1.9637e-21
2.358 1.8385e-21
2.359 1.7213e-21
2.36 1.6115e-21
2.361 1.5087e-21
2.362 1.4125e-21
2.363 1.3223e-21
2.364 1.238e-21
2.365 1.1589e-21
2.366 1.0849e-21
2.367 1.0157e-21
2.368 9.5078e-22
2.369 8.9005e-22
2.37 8.3318e-22
2.371 7.7993e-22
2.372 7.3008e-22
2.373 6.834e-22
2.374 6.397e-22
2.375 5.9879e-22
2.376 5.6049e-22
2.377 5.2463e-22
2.378 4.9105e-22
2.379 4.5962e-22
2.38 4.302e-22
2.381 4.0266e-22
2.382 3.7687e-22
2.383 3.5273e-22
2.384 3.3013e-22
2.385 3.0898e-22
2.386 2.8918e-22
2.387 2.7064e-22
2.388 2.5329e-22
2.389 2.3705e-22
2.39 2.2185e-22
2.391 2.0762e-22
2.392 1.943e-22
2.393 1.8183e-22
2.394 1.7016e-22
2.395 1.5924e-22
2.396 1.4901e-22
2.397 1.3944e-22
2.398 1.3049e-22
2.399 1.2211e-22
2.4 1.1426e-22
2.401 1.0692e-22
2.402 1.0005e-22
2.403 9.3616e-23
2.404 8.7597e-23
2.405 8.1964e-23
2.406 7.6692e-23
2.407 7.1759e-23
2.408 6.7142e-23
2.409 6.2822e-23
2.41 5.8778e-23
2.411 5.4995e-23
2.412 5.1454e-23
2.413 4.8141e-23
2.414 4.504e-23
2.415 4.2139e-23
2.416 3.9424e-23
2.417 3.6884e-23
2.418 3.4507e-23
2.419 3.2283e-23
2.42 3.0201e-23
2.421 2.8254e-23
2.422 2.6432e-23
2.423 2.4727e-23
2.424 2.3132e-23
2.425 2.1639e-23
2.426 2.0243e-23
2.427 1.8936e-23
2.428 1.7714e-23
2.429 1.657e-23
2.43 1.55e-23
2.431 1.4499e-23
2.432 1.3563e-23
2.433 1.2686e-23
2.434 1.1867e-23
2.435 1.11e-23
2.436 1.0382e-23
2.437 9.7112e-24
2.438 9.0833e-24
2.439 8.4959e-24
2.44 7.9464e-24
2.441 7.4324e-24
2.442 6.9516e-24
2.443 6.5017e-24
2.444 6.081e-24
2.445 5.6874e-24
2.446 5.3192e-24
2.447 4.9748e-24
2.448 4.6526e-24
2.449 4.3513e-24
2.45 4.0694e-24
2.451 3.8058e-24
2.452 3.5592e-24
2.453 3.3285e-24
2.454 3.1128e-24
2.455 2.911e-24
2.456 2.7223e-24
2.457 2.5457e-24
2.458 2.3806e-24
2.459 2.2262e-24
2.46 2.0818e-24
2.461 1.9467e-24
2.462 1.8204e-24
2.463 1.7022e-24
2.464 1.5917e-24
2.465 1.4884e-24
2.466 1.3918e-24
2.467 1.3014e-24
2.468 1.2169e-24
2.469 1.1378e-24
2.47 1.0639e-24
2.471 9.9476e-25
2.472 9.3012e-25
2.473 8.6966e-25
2.474 8.1313e-25
2.475 7.6027e-25
2.476 7.1083e-25
2.477 6.646e-25
2.478 6.2138e-25
2.479 5.8095e-25
2.48 5.4316e-25
2.481 5.0782e-25
2.482 4.7477e-25
2.483 4.4387e-25
2.484 4.1497e-25
2.485 3.8796e-25
2.486 3.6269e-25
2.487 3.3907e-25
2.488 3.1699e-25
2.489 2.9634e-25
2.49 2.7704e-25
2.491 2.5898e-25
2.492 2.4211e-25
2.493 2.2633e-25
2.494 2.1157e-25
2.495 1.9778e-25
2.496 1.8489e-25
2.497 1.7283e-25
2.498 1.6156e-25
2.499 1.5102e-25
2.5 1.4117e-25


==> figures/pdf_plot_data_4.dat <==
%auto-ignore
1 0
1.001 1.033e-12
1.002 4.1455e-12
1.003 9.3911e-12
1.004 1.6867e-11
1.005 2.6717e-11
1.006 3.9128e-11
1.007 5.434e-11
1.008 7.2642e-11
1.009 9.4377e-11
1.01 1.1995e-10
1.011 1.4983e-10
1.012 1.8455e-10
1.013 2.2473e-10
1.014 2.7106e-10
1.015 3.2433e-10
1.016 3.8543e-10
1.017 4.5536e-10
1.018 5.3525e-10
1.019 6.2635e-10
1.02 7.3007e-10
1.021 8.4799e-10
1.022 9.8187e-10
1.023 1.1337e-09
1.024 1.3055e-09
1.025 1.4999e-09
1.026 1.7195e-09
1.027 1.9674e-09
1.028 2.2467e-09
1.029 2.5613e-09
1.03 2.9152e-09
1.031 3.313e-09
1.032 3.7596e-09
1.033 4.2606e-09
1.034 4.8222e-09
1.035 5.4511e-09
1.036 6.1547e-09
1.037 6.9413e-09
1.038 7.8201e-09
1.039 8.801e-09
1.04 9.8951e-09
1.041 1.1114e-08
1.042 1.2473e-08
1.043 1.3984e-08
1.044 1.5665e-08
1.045 1.7533e-08
1.046 1.9608e-08
1.047 2.1911e-08
1.048 2.4466e-08
1.049 2.7298e-08
1.05 3.0435e-08
1.051 3.3908e-08
1.052 3.7751e-08
1.053 4.2001e-08
1.054 4.6697e-08
1.055 5.1885e-08
1.056 5.7612e-08
1.057 6.393e-08
1.058 7.0898e-08
1.059 7.8576e-08
1.06 8.7035e-08
1.061 9.6347e-08
1.062 1.0659e-07
1.063 1.1786e-07
1.064 1.3025e-07
1.065 1.4386e-07
1.066 1.5881e-07
1.067 1.7521e-07
1.068 1.9321e-07
1.069 2.1295e-07
1.07 2.3458e-07
1.071 2.5828e-07
1.072 2.8423e-07
1.073 3.1263e-07
1.074 3.437e-07
1.075 3.7768e-07
1.076 4.1482e-07
1.077 4.554e-07
1.078 4.9971e-07
1.079 5.4809e-07
1.08 6.0087e-07
1.081 6.5844e-07
1.082 7.212e-07
1.083 7.8959e-07
1.084 8.6408e-07
1.085 9.452e-07
1.086 1.0335e-06
1.087 1.1295e-06
1.088 1.234e-06
1.089 1.3475e-06
1.09 1.4709e-06
1.091 1.605e-06
1.092 1.7505e-06
1.093 1.9084e-06
1.094 2.0798e-06
1.095 2.2656e-06
1.096 2.4671e-06
1.097 2.6854e-06
1.098 2.9219e-06
1.099 3.178e-06
1.1 3.4553e-06
1.101 3.7553e-06
1.102 4.0797e-06
1.103 4.4306e-06
1.104 4.8098e-06
1.105 5.2196e-06
1.106 5.6621e-06
1.107 6.14e-06
1.108 6.6557e-06
1.109 7.2121e-06
1.11 7.8123e-06
1.111 8.4594e-06
1.112 9.1568e-06
1.113 9.9082e-06
1.114 1.0717e-05
1.115 1.1589e-05
1.116 1.2527e-05
1.117 1.3536e-05
1.118 1.4621e-05
1.119 1.5788e-05
1.12 1.7042e-05
1.121 1.839e-05
1.122 1.9838e-05
1.123 2.1392e-05
1.124 2.3061e-05
1.125 2.4852e-05
1.126 2.6772e-05
1.127 2.8832e-05
1.128 3.104e-05
1.129 3.3407e-05
1.13 3.5942e-05
1.131 3.8657e-05
1.132 4.1564e-05
1.133 4.4676e-05
1.134 4.8005e-05
1.135 5.1566e-05
1.136 5.5374e-05
1.137 5.9444e-05
1.138 6.3794e-05
1.139 6.844e-05
1.14 7.3403e-05
1.141 7.8701e-05
1.142 8.4356e-05
1.143 9.039e-05
1.144 9.6826e-05
1.145 0.00010369
1.146 0.000111
1.147 0.0001188
1.148 0.00012711
1.149 0.00013595
1.15 0.00014537
1.151 0.0001554
1.152 0.00016607
1.153 0.00017742
1.154 0.00018949
1.155 0.00020232
1.156 0.00021596
1.157 0.00023045
1.158 0.00024585
1.159 0.0002622
1.16 0.00027955
1.161 0.00029797
1.162 0.00031752
1.163 0.00033825
1.164 0.00036023
1.165 0.00038354
1.166 0.00040824
1.167 0.00043441
1.168 0.00046213
1.169 0.00049148
1.17 0.00052256
1.171 0.00055545
1.172 0.00059024
1.173 0.00062705
1.174 0.00066597
1.175 0.00070712
1.176 0.00075061
1.177 0.00079656
1.178 0.0008451
1.179 0.00089635
1.18 0.00095046
1.181 0.0010076
1.182 0.0010678
1.183 0.0011314
1.184 0.0011985
1.185 0.0012691
1.186 0.0013437
1.187 0.0014222
1.188 0.0015049
1.189 0.001592
1.19 0.0016837
1.191 0.0017803
1.192 0.0018819
1.193 0.0019888
1.194 0.0021012
1.195 0.0022195
1.196 0.0023438
1.197 0.0024744
1.198 0.0026117
1.199 0.0027559
1.2 0.0029074
1.201 0.0030664
1.202 0.0032333
1.203 0.0034084
1.204 0.0035922
1.205 0.0037849
1.206 0.003987
1.207 0.0041989
1.208 0.004421
1.209 0.0046537
1.21 0.0048974
1.211 0.0051527
1.212 0.00542
1.213 0.0056998
1.214 0.0059926
1.215 0.0062989
1.216 0.0066194
1.217 0.0069545
1.218 0.0073049
1.219 0.0076711
1.22 0.0080537
1.221 0.0084535
1.222 0.0088711
1.223 0.0093071
1.224 0.0097623
1.225 0.010237
1.226 0.010733
1.227 0.01125
1.228 0.01179
1.229 0.012352
1.23 0.012939
1.231 0.01355
1.232 0.014186
1.233 0.01485
1.234 0.01554
1.235 0.01626
1.236 0.017009
1.237 0.017788
1.238 0.018599
1.239 0.019442
1.24 0.020319
1.241 0.021232
1.242 0.02218
1.243 0.023165
1.244 0.024189
1.245 0.025253
1.246 0.026358
1.247 0.027505
1.248 0.028696
1.249 0.029932
1.25 0.031214
1.251 0.032544
1.252 0.033924
1.253 0.035355
1.254 0.036838
1.255 0.038375
1.256 0.039968
1.257 0.041619
1.258 0.043328
1.259 0.045098
1.26 0.04693
1.261 0.048827
1.262 0.050789
1.263 0.05282
1.264 0.05492
1.265 0.057092
1.266 0.059338
1.267 0.061659
1.268 0.064058
1.269 0.066536
1.27 0.069097
1.271 0.071741
1.272 0.074471
1.273 0.07729
1.274 0.080198
1.275 0.0832
1.276 0.086296
1.277 0.08949
1.278 0.092784
1.279 0.096179
1.28 0.099679
1.281 0.10328
1.282 0.107
1.283 0.11083
1.284 0.11477
1.285 0.11883
1.286 0.12301
1.287 0.12731
1.288 0.13173
1.289 0.13628
1.29 0.14096
1.291 0.14578
1.292 0.15073
1.293 0.15581
1.294 0.16104
1.295 0.16641
1.296 0.17193
1.297 0.1776
1.298 0.18341
1.299 0.18939
1.3 0.19552
1.301 0.20181
1.302 0.20826
1.303 0.21488
1.304 0.22167
1.305 0.22862
1.306 0.23576
1.307 0.24307
1.308 0.25056
1.309 0.25823
1.31 0.26609
1.311 0.27414
1.312 0.28238
1.313 0.29082
1.314 0.29945
1.315 0.30828
1.316 0.31731
1.317 0.32655
1.318 0.33599
1.319 0.34565
1.32 0.35552
1.321 0.3656
1.322 0.37591
1.323 0.38643
1.324 0.39718
1.325 0.40816
1.326 0.41936
1.327 0.43079
1.328 0.44246
1.329 0.45436
1.33 0.4665
1.331 0.47888
1.332 0.49151
1.333 0.50437
1.334 0.51749
1.335 0.53085
1.336 0.54446
1.337 0.55832
1.338 0.57244
1.339 0.58681
1.34 0.60144
1.341 0.61633
1.342 0.63148
1.343 0.64689
1.344 0.66257
1.345 0.6785
1.346 0.6947
1.347 0.71117
1.348 0.72791
1.349 0.74491
1.35 0.76219
1.351 0.77973
1.352 0.79754
1.353 0.81562
1.354 0.83397
1.355 0.8526
1.356 0.87149
1.357 0.89066
1.358 0.91009
1.359 0.9298
1.36 0.94978
1.361 0.97003
1.362 0.99054
1.363 1.0113
1.364 1.0324
1.365 1.0537
1.366 1.0753
1.367 1.0971
1.368 1.1192
1.369 1.1416
1.37 1.1643
1.371 1.1871
1.372 1.2103
1.373 1.2337
1.374 1.2573
1.375 1.2812
1.376 1.3054
1.377 1.3298
1.378 1.3544
1.379 1.3793
1.38 1.4044
1.381 1.4298
1.382 1.4553
1.383 1.4811
1.384 1.5071
1.385 1.5334
1.386 1.5598
1.387 1.5865
1.388 1.6134
1.389 1.6404
1.39 1.6677
1.391 1.6952
1.392 1.7228
1.393 1.7507
1.394 1.7787
1.395 1.8069
1.396 1.8352
1.397 1.8637
1.398 1.8924
1.399 1.9212
1.4 1.9502
1.401 1.9793
1.402 2.0085
1.403 2.0379
1.404 2.0674
1.405 2.097
1.406 2.1267
1.407 2.1565
1.408 2.1864
1.409 2.2164
1.41 2.2465
1.411 2.2767
1.412 2.3069
1.413 2.3372
1.414 2.3675
1.415 2.3979
1.416 2.4283
1.417 2.4587
1.418 2.4892
1.419 2.5196
1.42 2.5501
1.421 2.5806
1.422 2.6111
1.423 2.6415
1.424 2.6719
1.425 2.7023
1.426 2.7326
1.427 2.7629
1.428 2.7932
1.429 2.8233
1.43 2.8534
1.431 2.8834
1.432 2.9133
1.433 2.9431
1.434 2.9728
1.435 3.0024
1.436 3.0319
1.437 3.0612
1.438 3.0904
1.439 3.1194
1.44 3.1482
1.441 3.1769
1.442 3.2054
1.443 3.2337
1.444 3.2619
1.445 3.2898
1.446 3.3175
1.447 3.345
1.448 3.3722
1.449 3.3992
1.45 3.426
1.451 3.4525
1.452 3.4788
1.453 3.5048
1.454 3.5305
1.455 3.5559
1.456 3.581
1.457 3.6058
1.458 3.6303
1.459 3.6545
1.46 3.6784
1.461 3.7019
1.462 3.7251
1.463 3.748
1.464 3.7705
1.465 3.7926
1.466 3.8144
1.467 3.8358
1.468 3.8568
1.469 3.8774
1.47 3.8977
1.471 3.9175
1.472 3.9369
1.473 3.9559
1.474 3.9745
1.475 3.9927
1.476 4.0104
1.477 4.0277
1.478 4.0446
1.479 4.061
1.48 4.077
1.481 4.0925
1.482 4.1076
1.483 4.1222
1.484 4.1363
1.485 4.15
1.486 4.1631
1.487 4.1758
1.488 4.1881
1.489 4.1998
1.49 4.211
1.491 4.2218
1.492 4.2321
1.493 4.2418
1.494 4.2511
1.495 4.2598
1.496 4.2681
1.497 4.2758
1.498 4.2831
1.499 4.2898
1.5 4.296
1.501 4.3017
1.502 4.3069
1.503 4.3116
1.504 4.3157
1.505 4.3194
1.506 4.3225
1.507 4.3251
1.508 4.3272
1.509 4.3288
1.51 4.3299
1.511 4.3304
1.512 4.3305
1.513 4.33
1.514 4.329
1.515 4.3275
1.516 4.3255
1.517 4.323
1.518 4.32
1.519 4.3165
1.52 4.3125
1.521 4.308
1.522 4.303
1.523 4.2975
1.524 4.2915
1.525 4.2851
1.526 4.2781
1.527 4.2707
1.528 4.2628
1.529 4.2544
1.53 4.2456
1.531 4.2362
1.532 4.2265
1.533 4.2163
1.534 4.2056
1.535 4.1945
1.536 4.1829
1.537 4.1709
1.538 4.1585
1.539 4.1456
1.54 4.1323
1.541 4.1186
1.542 4.1045
1.543 4.09
1.544 4.0751
1.545 4.0598
1.546 4.0441
1.547 4.028
1.548 4.0115
1.549 3.9947
1.55 3.9775
1.551 3.9599
1.552 3.942
1.553 3.9238
1.554 3.9052
1.555 3.8862
1.556 3.867
1.557 3.8474
1.558 3.8275
1.559 3.8073
1.56 3.7868
1.561 3.766
1.562 3.745
1.563 3.7236
1.564 3.702
1.565 3.6801
1.566 3.6579
1.567 3.6355
1.568 3.6129
1.569 3.59
1.57 3.5669
1.571 3.5436
1.572 3.52
1.573 3.4962
1.574 3.4723
1.575 3.4481
1.576 3.4238
1.577 3.3993
1.578 3.3746
1.579 3.3497
1.58 3.3247
1.581 3.2995
1.582 3.2742
1.583 3.2487
1.584 3.2231
1.585 3.1974
1.586 3.1716
1.587 3.1456
1.588 3.1196
1.589 3.0934
1.59 3.0672
1.591 3.0409
1.592 3.0145
1.593 2.988
1.594 2.9614
1.595 2.9349
1.596 2.9082
1.597 2.8815
1.598 2.8548
1.599 2.828
1.6 2.8012
1.601 2.7744
1.602 2.7476
1.603 2.7208
1.604 2.694
1.605 2.6671
1.606 2.6403
1.607 2.6135
1.608 2.5867
1.609 2.5599
1.61 2.5332
1.611 2.5065
1.612 2.4799
1.613 2.4533
1.614 2.4267
1.615 2.4002
1.616 2.3738
1.617 2.3474
1.618 2.3211
1.619 2.2949
1.62 2.2688
1.621 2.2427
1.622 2.2167
1.623 2.1909
1.624 2.1651
1.625 2.1394
1.626 2.1138
1.627 2.0884
1.628 2.063
1.629 2.0378
1.63 2.0127
1.631 1.9877
1.632 1.9629
1.633 1.9382
1.634 1.9136
1.635 1.8891
1.636 1.8648
1.637 1.8406
1.638 1.8166
1.639 1.7927
1.64 1.769
1.641 1.7455
1.642 1.722
1.643 1.6988
1.644 1.6757
1.645 1.6528
1.646 1.63
1.647 1.6074
1.648 1.585
1.649 1.5628
1.65 1.5407
1.651 1.5188
1.652 1.4971
1.653 1.4756
1.654 1.4542
1.655 1.433
1.656 1.412
1.657 1.3912
1.658 1.3706
1.659 1.3502
1.66 1.3299
1.661 1.3099
1.662 1.29
1.663 1.2703
1.664 1.2508
1.665 1.2315
1.666 1.2124
1.667 1.1935
1.668 1.1748
1.669 1.1563
1.67 1.1379
1.671 1.1198
1.672 1.1019
1.673 1.0841
1.674 1.0666
1.675 1.0492
1.676 1.032
1.677 1.0151
1.678 0.99831
1.679 0.98173
1.68 0.96534
1.681 0.94915
1.682 0.93315
1.683 0.91734
1.684 0.90173
1.685 0.8863
1.686 0.87107
1.687 0.85603
1.688 0.84118
1.689 0.82651
1.69 0.81204
1.691 0.79775
1.692 0.78365
1.693 0.76974
1.694 0.75601
1.695 0.74246
1.696 0.7291
1.697 0.71592
1.698 0.70292
1.699 0.6901
1.7 0.67746
1.701 0.66499
1.702 0.65271
1.703 0.64059
1.704 0.62866
1.705 0.61689
1.706 0.6053
1.707 0.59387
1.708 0.58262
1.709 0.57153
1.71 0.56061
1.711 0.54986
1.712 0.53927
1.713 0.52884
1.714 0.51857
1.715 0.50846
1.716 0.49851
1.717 0.48871
1.718 0.47907
1.719 0.46958
1.72 0.46025
1.721 0.45106
1.722 0.44202
1.723 0.43314
1.724 0.42439
1.725 0.41579
1.726 0.40734
1.727 0.39902
1.728 0.39085
1.729 0.38281
1.73 0.37491
1.731 0.36715
1.732 0.35951
1.733 0.35201
1.734 0.34464
1.735 0.3374
1.736 0.33029
1.737 0.3233
1.738 0.31643
1.739 0.30969
1.74 0.30307
1.741 0.29657
1.742 0.29018
1.743 0.28391
1.744 0.27776
1.745 0.27172
1.746 0.26579
1.747 0.25997
1.748 0.25426
1.749 0.24866
1.75 0.24316
1.751 0.23777
1.752 0.23248
1.753 0.22729
1.754 0.2222
1.755 0.2172
1.756 0.21231
1.757 0.20751
1.758 0.2028
1.759 0.19819
1.76 0.19366
1.761 0.18923
1.762 0.18488
1.763 0.18063
1.764 0.17645
1.765 0.17236
1.766 0.16836
1.767 0.16443
1.768 0.16059
1.769 0.15682
1.77 0.15313
1.771 0.14952
1.772 0.14598
1.773 0.14252
1.774 0.13913
1.775 0.1358
1.776 0.13255
1.777 0.12937
1.778 0.12626
1.779 0.12321
1.78 0.12023
1.781 0.11731
1.782 0.11445
1.783 0.11166
1.784 0.10893
1.785 0.10625
1.786 0.10364
1.787 0.10108
1.788 0.098577
1.789 0.096131
1.79 0.093739
1.791 0.0914
1.792 0.089114
1.793 0.086879
1.794 0.084694
1.795 0.082559
1.796 0.080472
1.797 0.078432
1.798 0.07644
1.799 0.074492
1.8 0.07259
1.801 0.070731
1.802 0.068915
1.803 0.067142
1.804 0.065409
1.805 0.063717
1.806 0.062065
1.807 0.060452
1.808 0.058876
1.809 0.057338
1.81 0.055837
1.811 0.054371
1.812 0.05294
1.813 0.051544
1.814 0.050181
1.815 0.048851
1.816 0.047553
1.817 0.046286
1.818 0.045051
1.819 0.043845
1.82 0.042669
1.821 0.041522
1.822 0.040403
1.823 0.039312
1.824 0.038248
1.825 0.03721
1.826 0.036198
1.827 0.035211
1.828 0.034249
1.829 0.033312
1.83 0.032397
1.831 0.031506
1.832 0.030638
1.833 0.029791
1.834 0.028966
1.835 0.028163
1.836 0.027379
1.837 0.026616
1.838 0.025873
1.839 0.025149
1.84 0.024443
1.841 0.023756
1.842 0.023087
1.843 0.022435
1.844 0.0218
1.845 0.021182
1.846 0.02058
1.847 0.019994
1.848 0.019424
1.849 0.018868
1.85 0.018328
1.851 0.017802
1.852 0.017289
1.853 0.016791
1.854 0.016306
1.855 0.015834
1.856 0.015375
1.857 0.014928
1.858 0.014493
1.859 0.01407
1.86 0.013659
1.861 0.013259
1.862 0.01287
1.863 0.012491
1.864 0.012123
1.865 0.011765
1.866 0.011417
1.867 0.011079
1.868 0.01075
1.869 0.01043
1.87 0.010119
1.871 0.0098165
1.872 0.0095228
1.873 0.0092372
1.874 0.0089598
1.875 0.0086901
1.876 0.0084281
1.877 0.0081735
1.878 0.0079261
1.879 0.0076858
1.88 0.0074523
1.881 0.0072255
1.882 0.0070052
1.883 0.0067913
1.884 0.0065834
1.885 0.0063816
1.886 0.0061857
1.887 0.0059954
1.888 0.0058106
1.889 0.0056312
1.89 0.005457
1.891 0.0052879
1.892 0.0051238
1.893 0.0049645
1.894 0.0048098
1.895 0.0046597
1.896 0.0045141
1.897 0.0043728
1.898 0.0042356
1.899 0.0041025
1.9 0.0039734
1.901 0.0038481
1.902 0.0037266
1.903 0.0036087
1.904 0.0034944
1.905 0.0033835
1.906 0.0032759
1.907 0.0031716
1.908 0.0030704
1.909 0.0029723
1.91 0.0028772
1.911 0.0027849
1.912 0.0026955
1.913 0.0026088
1.914 0.0025247
1.915 0.0024433
1.916 0.0023643
1.917 0.0022878
1.918 0.0022136
1.919 0.0021417
1.92 0.002072
1.921 0.0020045
1.922 0.0019391
1.923 0.0018758
1.924 0.0018143
1.925 0.0017549
1.926 0.0016972
1.927 0.0016414
1.928 0.0015874
1.929 0.001535
1.93 0.0014843
1.931 0.0014352
1.932 0.0013876
1.933 0.0013415
1.934 0.0012969
1.935 0.0012538
1.936 0.001212
1.937 0.0011715
1.938 0.0011323
1.939 0.0010944
1.94 0.0010577
1.941 0.0010221
1.942 0.00098776
1.943 0.00095448
1.944 0.00092227
1.945 0.00089111
1.946 0.00086095
1.947 0.00083178
1.948 0.00080355
1.949 0.00077624
1.95 0.00074982
1.951 0.00072426
1.952 0.00069954
1.953 0.00067563
1.954 0.0006525
1.955 0.00063013
1.956 0.0006085
1.957 0.00058758
1.958 0.00056735
1.959 0.0005478
1.96 0.00052889
1.961 0.0005106
1.962 0.00049293
1.963 0.00047584
1.964 0.00045933
1.965 0.00044336
1.966 0.00042793
1.967 0.00041301
1.968 0.0003986
1.969 0.00038467
1.97 0.00037121
1.971 0.0003582
1.972 0.00034563
1.973 0.00033349
1.974 0.00032175
1.975 0.00031042
1.976 0.00029947
1.977 0.00028889
1.978 0.00027867
1.979 0.0002688
1.98 0.00025927
1.981 0.00025007
1.982 0.00024118
1.983 0.00023259
1.984 0.0002243
1.985 0.00021629
1.986 0.00020856
1.987 0.0002011
1.988 0.0001939
1.989 0.00018694
1.99 0.00018023
1.991 0.00017375
1.992 0.00016749
1.993 0.00016145
1.994 0.00015562
1.995 0.00015
1.996 0.00014457
1.997 0.00013933
1.998 0.00013428
1.999 0.0001294
2 0.00012469
2.001 0.00012015
2.002 0.00011577
2.003 0.00011155
2.004 0.00010747
2.005 0.00010354
2.006 9.9747e-05
2.007 9.6088e-05
2.008 9.256e-05
2.009 8.9157e-05
2.01 8.5876e-05
2.011 8.2711e-05
2.012 7.966e-05
2.013 7.6717e-05
2.014 7.388e-05
2.015 7.1145e-05
2.016 6.8508e-05
2.017 6.5966e-05
2.018 6.3515e-05
2.019 6.1152e-05
2.02 5.8875e-05
2.021 5.668e-05
2.022 5.4565e-05
2.023 5.2526e-05
2.024 5.0561e-05
2.025 4.8667e-05
2.026 4.6843e-05
2.027 4.5084e-05
2.028 4.339e-05
2.029 4.1758e-05
2.03 4.0185e-05
2.031 3.867e-05
2.032 3.721e-05
2.033 3.5804e-05
2.034 3.445e-05
2.035 3.3145e-05
2.036 3.1889e-05
2.037 3.0678e-05
2.038 2.9513e-05
2.039 2.839e-05
2.04 2.7309e-05
2.041 2.6268e-05
2.042 2.5266e-05
2.043 2.43e-05
2.044 2.3371e-05
2.045 2.2476e-05
2.046 2.1615e-05
2.047 2.0786e-05
2.048 1.9988e-05
2.049 1.9219e-05
2.05 1.8479e-05
2.051 1.7768e-05
2.052 1.7082e-05
2.053 1.6423e-05
2.054 1.5788e-05
2.055 1.5177e-05
2.056 1.459e-05
2.057 1.4024e-05
2.058 1.348e-05
2.059 1.2956e-05
2.06 1.2452e-05
2.061 1.1968e-05
2.062 1.1501e-05
2.063 1.1053e-05
2.064 1.0621e-05
2.065 1.0206e-05
2.066 9.8067e-06
2.067 9.4226e-06
2.068 9.0532e-06
2.069 8.698e-06
2.07 8.3563e-06
2.071 8.0278e-06
2.072 7.7118e-06
2.073 7.408e-06
2.074 7.1159e-06
2.075 6.835e-06
2.076 6.5649e-06
2.077 6.3053e-06
2.078 6.0557e-06
2.079 5.8157e-06
2.08 5.585e-06
2.081 5.3633e-06
2.082 5.1502e-06
2.083 4.9453e-06
2.084 4.7484e-06
2.085 4.5591e-06
2.086 4.3773e-06
2.087 4.2025e-06
2.088 4.0345e-06
2.089 3.8731e-06
2.09 3.718e-06
2.091 3.569e-06
2.092 3.4258e-06
2.093 3.2882e-06
2.094 3.1561e-06
2.095 3.0291e-06
2.096 2.9071e-06
2.097 2.79e-06
2.098 2.6774e-06
2.099 2.5693e-06
2.1 2.4655e-06
2.101 2.3657e-06
2.102 2.27e-06
2.103 2.178e-06
2.104 2.0896e-06
2.105 2.0048e-06
2.106 1.9233e-06
2.107 1.8451e-06
2.108 1.77e-06
2.109 1.6979e-06
2.11 1.6286e-06
2.111 1.5622e-06
2.112 1.4983e-06
2.113 1.4371e-06
2.114 1.3783e-06
2.115 1.3218e-06
2.116 1.2676e-06
2.117 1.2156e-06
2.118 1.1657e-06
2.119 1.1178e-06
2.12 1.0718e-06
2.121 1.0277e-06
2.122 9.8533e-07
2.123 9.4469e-07
2.124 9.057e-07
2.125 8.6828e-07
2.126 8.3238e-07
2.127 7.9793e-07
2.128 7.6488e-07
2.129 7.3317e-07
2.13 7.0276e-07
2.131 6.7358e-07
2.132 6.4558e-07
2.133 6.1873e-07
2.134 5.9298e-07
2.135 5.6827e-07
2.136 5.4458e-07
2.137 5.2185e-07
2.138 5.0006e-07
2.139 4.7916e-07
2.14 4.5911e-07
2.141 4.3989e-07
2.142 4.2146e-07
2.143 4.0379e-07
2.144 3.8684e-07
2.145 3.7059e-07
2.146 3.5501e-07
2.147 3.4008e-07
2.148 3.2576e-07
2.149 3.1203e-07
2.15 2.9887e-07
2.151 2.8626e-07
2.152 2.7417e-07
2.153 2.6258e-07
2.154 2.5147e-07
2.155 2.4082e-07
2.156 2.3062e-07
2.157 2.2084e-07
2.158 2.1147e-07
2.159 2.0249e-07
2.16 1.9388e-07
2.161 1.8564e-07
2.162 1.7773e-07
2.163 1.7016e-07
2.164 1.6291e-07
2.165 1.5596e-07
2.166 1.493e-07
2.167 1.4292e-07
2.168 1.3681e-07
2.169 1.3095e-07
2.17 1.2534e-07
2.171 1.1997e-07
2.172 1.1482e-07
2.173 1.099e-07
2.174 1.0517e-07
2.175 1.0065e-07
2.176 9.6323e-08
2.177 9.2176e-08
2.178 8.8205e-08
2.179 8.4402e-08
2.18 8.076e-08
2.181 7.7273e-08
2.182 7.3934e-08
2.183 7.0737e-08
2.184 6.7676e-08
2.185 6.4745e-08
2.186 6.1939e-08
2.187 5.9253e-08
2.188 5.6681e-08
2.189 5.422e-08
2.19 5.1863e-08
2.191 4.9607e-08
2.192 4.7448e-08
2.193 4.5382e-08
2.194 4.3404e-08
2.195 4.1511e-08
2.196 3.9699e-08
2.197 3.7965e-08
2.198 3.6305e-08
2.199 3.4717e-08
2.2 3.3198e-08
2.201 3.1744e-08
2.202 3.0352e-08
2.203 2.9021e-08
2.204 2.7747e-08
2.205 2.6529e-08
2.206 2.5363e-08
2.207 2.4247e-08
2.208 2.318e-08
2.209 2.2159e-08
2.21 2.1183e-08
2.211 2.0248e-08
2.212 1.9355e-08
2.213 1.85e-08
2.214 1.7682e-08
2.215 1.6901e-08
2.216 1.6153e-08
2.217 1.5437e-08
2.218 1.4753e-08
2.219 1.4099e-08
2.22 1.3474e-08
2.221 1.2875e-08
2.222 1.2303e-08
2.223 1.1756e-08
2.224 1.1233e-08
2.225 1.0733e-08
2.226 1.0255e-08
2.227 9.7982e-09
2.228 9.3612e-09
2.229 8.9434e-09
2.23 8.544e-09
2.231 8.1622e-09
2.232 7.7972e-09
2.233 7.4483e-09
2.234 7.1148e-09
2.235 6.796e-09
2.236 6.4914e-09
2.237 6.2002e-09
2.238 5.9218e-09
2.239 5.6558e-09
2.24 5.4016e-09
2.241 5.1587e-09
2.242 4.9266e-09
2.243 4.7047e-09
2.244 4.4927e-09
2.245 4.2902e-09
2.246 4.0966e-09
2.247 3.9117e-09
2.248 3.735e-09
2.249 3.5662e-09
2.25 3.4049e-09
2.251 3.2508e-09
2.252 3.1036e-09
2.253 2.963e-09
2.254 2.8287e-09
2.255 2.7003e-09
2.256 2.5778e-09
2.257 2.4607e-09
2.258 2.3489e-09
2.259 2.2421e-09
2.26 2.14e-09
2.261 2.0426e-09
2.262 1.9496e-09
2.263 1.8607e-09
2.264 1.7758e-09
2.265 1.6948e-09
2.266 1.6174e-09
2.267 1.5435e-09
2.268 1.4729e-09
2.269 1.4056e-09
2.27 1.3412e-09
2.271 1.2798e-09
2.272 1.2211e-09
2.273 1.1652e-09
2.274 1.1117e-09
2.275 1.0607e-09
2.276 1.012e-09
2.277 9.6545e-10
2.278 9.2105e-10
2.279 8.7867e-10
2.28 8.3822e-10
2.281 7.9961e-10
2.282 7.6276e-10
2.283 7.2759e-10
2.284 6.9402e-10
2.285 6.6198e-10
2.286 6.314e-10
2.287 6.0221e-10
2.288 5.7437e-10
2.289 5.4779e-10
2.29 5.2243e-10
2.291 4.9823e-10
2.292 4.7514e-10
2.293 4.531e-10
2.294 4.3208e-10
2.295 4.1202e-10
2.296 3.9288e-10
2.297 3.7462e-10
2.298 3.572e-10
2.299 3.4058e-10
2.3 3.2473e-10
2.301 3.096e-10
2.302 2.9518e-10
2.303 2.8141e-10
2.304 2.6829e-10
2.305 2.5576e-10
2.306 2.4382e-10
2.307 2.3242e-10
2.308 2.2156e-10
2.309 2.1119e-10
2.31 2.0131e-10
2.311 1.9188e-10
2.312 1.8289e-10
2.313 1.7432e-10
2.314 1.6614e-10
2.315 1.5835e-10
2.316 1.5091e-10
2.317 1.4382e-10
2.318 1.3707e-10
2.319 1.3062e-10
2.32 1.2447e-10
2.321 1.1862e-10
2.322 1.1303e-10
2.323 1.077e-10
2.324 1.0263e-10
2.325 9.7785e-11
2.326 9.317e-11
2.327 8.8771e-11
2.328 8.4577e-11
2.329 8.058e-11
2.33 7.6769e-11
2.331 7.3137e-11
2.332 6.9675e-11
2.333 6.6375e-11
2.334 6.323e-11
2.335 6.0232e-11
2.336 5.7375e-11
2.337 5.4653e-11
2.338 5.2058e-11
2.339 4.9585e-11
2.34 4.7228e-11
2.341 4.4983e-11
2.342 4.2843e-11
2.343 4.0804e-11
2.344 3.8861e-11
2.345 3.7009e-11
2.346 3.5245e-11
2.347 3.3564e-11
2.348 3.1963e-11
2.349 3.0437e-11
2.35 2.8984e-11
2.351 2.7599e-11
2.352 2.6279e-11
2.353 2.5023e-11
2.354 2.3825e-11
2.355 2.2685e-11
2.356 2.1598e-11
2.357 2.0563e-11
2.358 1.9577e-11
2.359 1.8638e-11
2.36 1.7744e-11
2.361 1.6892e-11
2.362 1.6081e-11
2.363 1.5308e-11
2.364 1.4572e-11
2.365 1.3871e-11
2.366 1.3204e-11
2.367 1.2568e-11
2.368 1.1963e-11
2.369 1.1386e-11
2.37 1.0837e-11
2.371 1.0315e-11
2.372 9.817e-12
2.373 9.3431e-12
2.374 8.8918e-12
2.375 8.4622e-12
2.376 8.0531e-12
2.377 7.6636e-12
2.378 7.2928e-12
2.379 6.9398e-12
2.38 6.6037e-12
2.381 6.2838e-12
2.382 5.9792e-12
2.383 5.6892e-12
2.384 5.4132e-12
2.385 5.1505e-12
2.386 4.9004e-12
2.387 4.6623e-12
2.388 4.4357e-12
2.389 4.22e-12
2.39 4.0148e-12
2.391 3.8194e-12
2.392 3.6334e-12
2.393 3.4564e-12
2.394 3.288e-12
2.395 3.1277e-12
2.396 2.9752e-12
2.397 2.83e-12
2.398 2.6919e-12
2.399 2.5604e-12
2.4 2.4353e-12
2.401 2.3163e-12
2.402 2.203e-12
2.403 2.0953e-12
2.404 1.9927e-12
2.405 1.8952e-12
2.406 1.8023e-12
2.407 1.714e-12
2.408 1.63e-12
2.409 1.5501e-12
2.41 1.474e-12
2.411 1.4017e-12
2.412 1.3328e-12
2.413 1.2674e-12
2.414 1.2051e-12
2.415 1.1458e-12
2.416 1.0895e-12
2.417 1.0359e-12
2.418 9.8487e-13
2.419 9.3637e-13
2.42 8.9024e-13
2.421 8.4636e-13
2.422 8.0463e-13
2.423 7.6494e-13
2.424 7.272e-13
2.425 6.913e-13
2.426 6.5716e-13
2.427 6.2469e-13
2.428 5.9381e-13
2.429 5.6445e-13
2.43 5.3653e-13
2.431 5.0998e-13
2.432 4.8473e-13
2.433 4.6073e-13
2.434 4.379e-13
2.435 4.162e-13
2.436 3.9556e-13
2.437 3.7594e-13
2.438 3.5728e-13
2.439 3.3955e-13
2.44 3.2269e-13
2.441 3.0665e-13
2.442 2.9141e-13
2.443 2.7692e-13
2.444 2.6315e-13
2.445 2.5006e-13
2.446 2.3761e-13
2.447 2.2578e-13
2.448 2.1453e-13
2.449 2.0384e-13
2.45 1.9368e-13
2.451 1.8402e-13
2.452 1.7484e-13
2.453 1.6611e-13
2.454 1.5782e-13
2.455 1.4994e-13
2.456 1.4244e-13
2.457 1.3532e-13
2.458 1.2856e-13
2.459 1.2213e-13
2.46 1.1601e-13
2.461 1.1021e-13
2.462 1.0469e-13
2.463 9.9443e-14
2.464 9.4459e-14
2.465 8.9724e-14
2.466 8.5224e-14
2.467 8.0948e-14
2.468 7.6885e-14
2.469 7.3025e-14
2.47 6.9357e-14
2.471 6.5872e-14
2.472 6.2561e-14
2.473 5.9416e-14
2.474 5.6427e-14
2.475 5.3588e-14
2.476 5.089e-14
2.477 4.8328e-14
2.478 4.5894e-14
2.479 4.3581e-14
2.48 4.1384e-14
2.481 3.9297e-14
2.482 3.7315e-14
2.483 3.5432e-14
2.484 3.3644e-14
2.485 3.1945e-14
2.486 3.0331e-14
2.487 2.8798e-14
2.488 2.7343e-14
2.489 2.596e-14
2.49 2.4647e-14
2.491 2.3399e-14
2.492 2.2215e-14
2.493 2.109e-14
2.494 2.0022e-14
2.495 1.9007e-14
2.496 1.8044e-14
2.497 1.7129e-14
2.498 1.626e-14
2.499 1.5435e-14
2.5 1.4651e-14


==> figures/pdf_plot_data_5.dat <==
%auto-ignore
1 0
1.001 4.327e-33
1.002 1.7598e-32
1.003 4.0744e-32
1.004 7.5404e-32
1.005 1.24e-31
1.006 1.8986e-31
1.007 2.7738e-31
1.008 3.9225e-31
1.009 5.4175e-31
1.01 7.3505e-31
1.011 9.8373e-31
1.012 1.3022e-30
1.013 1.7087e-30
1.014 2.2255e-30
1.015 2.8808e-30
1.016 3.709e-30
1.017 4.7532e-30
1.018 6.0664e-30
1.019 7.714e-30
1.02 9.7767e-30
1.021 1.2354e-29
1.022 1.5568e-29
1.023 1.9567e-29
1.024 2.4538e-29
1.025 3.0703e-29
1.026 3.8339e-29
1.027 4.7783e-29
1.028 5.9445e-29
1.029 7.3828e-29
1.03 9.1542e-29
1.031 1.1333e-28
1.032 1.401e-28
1.033 1.7296e-28
1.034 2.1323e-28
1.035 2.6253e-28
1.036 3.2284e-28
1.037 3.9653e-28
1.038 4.8648e-28
1.039 5.9617e-28
1.04 7.2981e-28
1.041 8.9248e-28
1.042 1.0903e-27
1.043 1.3307e-27
1.044 1.6225e-27
1.045 1.9764e-27
1.046 2.4054e-27
1.047 2.9249e-27
1.048 3.5536e-27
1.049 4.3137e-27
1.05 5.2322e-27
1.051 6.341e-27
1.052 7.6788e-27
1.053 9.2916e-27
1.054 1.1235e-26
1.055 1.3574e-26
1.056 1.6388e-26
1.057 1.9771e-26
1.058 2.3836e-26
1.059 2.8717e-26
1.06 3.4574e-26
1.061 4.1597e-26
1.062 5.0013e-26
1.063 6.0092e-26
1.064 7.2156e-26
1.065 8.6586e-26
1.066 1.0384e-25
1.067 1.2445e-25
1.068 1.4906e-25
1.069 1.7843e-25
1.07 2.1345e-25
1.071 2.5521e-25
1.072 3.0495e-25
1.073 3.6417e-25
1.074 4.3464e-25
1.075 5.1846e-25
1.076 6.181e-25
1.077 7.3647e-25
1.078 8.7703e-25
1.079 1.0438e-24
1.08 1.2417e-24
1.081 1.4763e-24
1.082 1.7543e-24
1.083 2.0835e-24
1.084 2.4732e-24
1.085 2.9343e-24
1.086 3.4795e-24
1.087 4.1239e-24
1.088 4.8853e-24
1.089 5.7842e-24
1.09 6.8452e-24
1.091 8.0968e-24
1.092 9.5726e-24
1.093 1.1312e-23
1.094 1.336e-23
1.095 1.5772e-23
1.096 1.8611e-23
1.097 2.195e-23
1.098 2.5876e-23
1.099 3.049e-23
1.1 3.591e-23
1.101 4.2274e-23
1.102 4.9742e-23
1.103 5.8503e-23
1.104 6.8776e-23
1.105 8.0816e-23
1.106 9.4921e-23
1.107 1.1144e-22
1.108 1.3077e-22
1.109 1.5339e-22
1.11 1.7984e-22
1.111 2.1076e-22
1.112 2.4689e-22
1.113 2.8909e-22
1.114 3.3835e-22
1.115 3.9584e-22
1.116 4.629e-22
1.117 5.4109e-22
1.118 6.3222e-22
1.119 7.3839e-22
1.12 8.6202e-22
1.121 1.0059e-21
1.122 1.1734e-21
1.123 1.3681e-21
1.124 1.5946e-21
1.125 1.8577e-21
1.126 2.1634e-21
1.127 2.5184e-21
1.128 2.9304e-21
1.129 3.4084e-21
1.13 3.9629e-21
1.131 4.6057e-21
1.132 5.3506e-21
1.133 6.2136e-21
1.134 7.2129e-21
1.135 8.3696e-21
1.136 9.708e-21
1.137 1.1256e-20
1.138 1.3046e-20
1.139 1.5114e-20
1.14 1.7504e-20
1.141 2.0264e-20
1.142 2.345e-20
1.143 2.7127e-20
1.144 3.1368e-20
1.145 3.6259e-20
1.146 4.1897e-20
1.147 4.8392e-20
1.148 5.5874e-20
1.149 6.4489e-20
1.15 7.4404e-20
1.151 8.5812e-20
1.152 9.8932e-20
1.153 1.1402e-19
1.154 1.3135e-19
1.155 1.5127e-19
1.156 1.7414e-19
1.157 2.004e-19
1.158 2.3054e-19
1.159 2.6511e-19
1.16 3.0476e-19
1.161 3.5021e-19
1.162 4.023e-19
1.163 4.6197e-19
1.164 5.303e-19
1.165 6.0852e-19
1.166 6.9803e-19
1.167 8.0043e-19
1.168 9.1754e-19
1.169 1.0514e-18
1.17 1.2044e-18
1.171 1.3791e-18
1.172 1.5787e-18
1.173 1.8065e-18
1.174 2.0665e-18
1.175 2.3631e-18
1.176 2.7014e-18
1.177 3.087e-18
1.178 3.5265e-18
1.179 4.0271e-18
1.18 4.5973e-18
1.181 5.2465e-18
1.182 5.9853e-18
1.183 6.8259e-18
1.184 7.7819e-18
1.185 8.8689e-18
1.186 1.0104e-17
1.187 1.1508e-17
1.188 1.3102e-17
1.189 1.4913e-17
1.19 1.6968e-17
1.191 1.93e-17
1.192 2.1945e-17
1.193 2.4945e-17
1.194 2.8345e-17
1.195 3.2199e-17
1.196 3.6564e-17
1.197 4.1509e-17
1.198 4.7106e-17
1.199 5.3442e-17
1.2 6.061e-17
1.201 6.8718e-17
1.202 7.7886e-17
1.203 8.8249e-17
1.204 9.9959e-17
1.205 1.1319e-16
1.206 1.2813e-16
1.207 1.4499e-16
1.208 1.6403e-16
1.209 1.855e-16
1.21 2.0972e-16
1.211 2.3703e-16
1.212 2.6782e-16
1.213 3.0251e-16
1.214 3.4158e-16
1.215 3.8559e-16
1.216 4.3514e-16
1.217 4.909e-16
1.218 5.5363e-16
1.219 6.242e-16
1.22 7.0355e-16
1.221 7.9274e-16
1.222 8.9297e-16
1.223 1.0056e-15
1.224 1.132e-15
1.225 1.274e-15
1.226 1.4334e-15
1.227 1.6122e-15
1.228 1.8128e-15
1.229 2.0378e-15
1.23 2.29e-15
1.231 2.5726e-15
1.232 2.8893e-15
1.233 3.244e-15
1.234 3.6412e-15
1.235 4.0859e-15
1.236 4.5835e-15
1.237 5.1402e-15
1.238 5.7629e-15
1.239 6.4591e-15
1.24 7.2374e-15
1.241 8.1071e-15
1.242 9.0788e-15
1.243 1.0164e-14
1.244 1.1376e-14
1.245 1.2728e-14
1.246 1.4237e-14
1.247 1.5921e-14
1.248 1.7799e-14
1.249 1.9892e-14
1.25 2.2226e-14
1.251 2.4826e-14
1.252 2.7723e-14
1.253 3.095e-14
1.254 3.4542e-14
1.255 3.854e-14
1.256 4.299e-14
1.257 4.794e-14
1.258 5.3444e-14
1.259 5.9565e-14
1.26 6.6369e-14
1.261 7.3929e-14
1.262 8.2328e-14
1.263 9.1656e-14
1.264 1.0201e-13
1.265 1.1351e-13
1.266 1.2627e-13
1.267 1.4042e-13
1.268 1.5612e-13
1.269 1.7353e-13
1.27 1.9283e-13
1.271 2.1421e-13
1.272 2.3791e-13
1.273 2.6415e-13
1.274 2.9321e-13
1.275 3.2538e-13
1.276 3.6099e-13
1.277 4.0039e-13
1.278 4.4397e-13
1.279 4.9216e-13
1.28 5.4544e-13
1.281 6.0434e-13
1.282 6.6942e-13
1.283 7.4131e-13
1.284 8.2071e-13
1.285 9.0837e-13
1.286 1.0051e-12
1.287 1.1119e-12
1.288 1.2298e-12
1.289 1.3597e-12
1.29 1.503e-12
1.291 1.661e-12
1.292 1.8352e-12
1.293 2.027e-12
1.294 2.2384e-12
1.295 2.4711e-12
1.296 2.7274e-12
1.297 3.0095e-12
1.298 3.32e-12
1.299 3.6615e-12
1.3 4.0372e-12
1.301 4.4503e-12
1.302 4.9044e-12
1.303 5.4036e-12
1.304 5.952e-12
1.305 6.5546e-12
1.306 7.2163e-12
1.307 7.9428e-12
1.308 8.7404e-12
1.309 9.6156e-12
1.31 1.0576e-11
1.311 1.1629e-11
1.312 1.2785e-11
1.313 1.4051e-11
1.314 1.5439e-11
1.315 1.696e-11
1.316 1.8627e-11
1.317 2.0452e-11
1.318 2.2451e-11
1.319 2.464e-11
1.32 2.7035e-11
1.321 2.9656e-11
1.322 3.2523e-11
1.323 3.5659e-11
1.324 3.9088e-11
1.325 4.2836e-11
1.326 4.6933e-11
1.327 5.1409e-11
1.328 5.63e-11
1.329 6.164e-11
1.33 6.7472e-11
1.331 7.3838e-11
1.332 8.0785e-11
1.333 8.8366e-11
1.334 9.6635e-11
1.335 1.0565e-10
1.336 1.1549e-10
1.337 1.2621e-10
1.338 1.3789e-10
1.339 1.5062e-10
1.34 1.6449e-10
1.341 1.7959e-10
1.342 1.9603e-10
1.343 2.1393e-10
1.344 2.3341e-10
1.345 2.5461e-10
1.346 2.7767e-10
1.347 3.0275e-10
1.348 3.3002e-10
1.349 3.5967e-10
1.35 3.9189e-10
1.351 4.269e-10
1.352 4.6493e-10
1.353 5.0624e-10
1.354 5.5109e-10
1.355 5.9979e-10
1.356 6.5264e-10
1.357 7.0999e-10
1.358 7.7222e-10
1.359 8.397e-10
1.36 9.1289e-10
1.361 9.9223e-10
1.362 1.0782e-09
1.363 1.1714e-09
1.364 1.2724e-09
1.365 1.3818e-09
1.366 1.5003e-09
1.367 1.6285e-09
1.368 1.7674e-09
1.369 1.9176e-09
1.37 2.0802e-09
1.371 2.2561e-09
1.372 2.4463e-09
1.373 2.652e-09
1.374 2.8744e-09
1.375 3.1147e-09
1.376 3.3744e-09
1.377 3.655e-09
1.378 3.9581e-09
1.379 4.2855e-09
1.38 4.6389e-09
1.381 5.0203e-09
1.382 5.4321e-09
1.383 5.8763e-09
1.384 6.3555e-09
1.385 6.8724e-09
1.386 7.4297e-09
1.387 8.0306e-09
1.388 8.6782e-09
1.389 9.3762e-09
1.39 1.0128e-08
1.391 1.0938e-08
1.392 1.181e-08
1.393 1.275e-08
1.394 1.3761e-08
1.395 1.4849e-08
1.396 1.602e-08
1.397 1.728e-08
1.398 1.8635e-08
1.399 2.0092e-08
1.4 2.1659e-08
1.401 2.3343e-08
1.402 2.5153e-08
1.403 2.7098e-08
1.404 2.9188e-08
1.405 3.1432e-08
1.406 3.3842e-08
1.407 3.6429e-08
1.408 3.9207e-08
1.409 4.2187e-08
1.41 4.5385e-08
1.411 4.8816e-08
1.412 5.2496e-08
1.413 5.6442e-08
1.414 6.0673e-08
1.415 6.5208e-08
1.416 7.0068e-08
1.417 7.5275e-08
1.418 8.0853e-08
1.419 8.6828e-08
1.42 9.3226e-08
1.421 1.0008e-07
1.422 1.0741e-07
1.423 1.1526e-07
1.424 1.2365e-07
1.425 1.3263e-07
1.426 1.4224e-07
1.427 1.5252e-07
1.428 1.635e-07
1.429 1.7524e-07
1.43 1.8779e-07
1.431 2.012e-07
1.432 2.1552e-07
1.433 2.3082e-07
1.434 2.4716e-07
1.435 2.6461e-07
1.436 2.8323e-07
1.437 3.0311e-07
1.438 3.2432e-07
1.439 3.4695e-07
1.44 3.7109e-07
1.441 3.9683e-07
1.442 4.2428e-07
1.443 4.5355e-07
1.444 4.8474e-07
1.445 5.1798e-07
1.446 5.534e-07
1.447 5.9113e-07
1.448 6.3131e-07
1.449 6.741e-07
1.45 7.1966e-07
1.451 7.6815e-07
1.452 8.1976e-07
1.453 8.7468e-07
1.454 9.3311e-07
1.455 9.9525e-07
1.456 1.0613e-06
1.457 1.1316e-06
1.458 1.2063e-06
1.459 1.2857e-06
1.46 1.3701e-06
1.461 1.4598e-06
1.462 1.555e-06
1.463 1.6562e-06
1.464 1.7636e-06
1.465 1.8777e-06
1.466 1.9988e-06
1.467 2.1273e-06
1.468 2.2636e-06
1.469 2.4083e-06
1.47 2.5618e-06
1.471 2.7245e-06
1.472 2.8971e-06
1.473 3.0801e-06
1.474 3.274e-06
1.475 3.4796e-06
1.476 3.6974e-06
1.477 3.9281e-06
1.478 4.1726e-06
1.479 4.4314e-06
1.48 4.7055e-06
1.481 4.9957e-06
1.482 5.3028e-06
1.483 5.6279e-06
1.484 5.9718e-06
1.485 6.3357e-06
1.486 6.7206e-06
1.487 7.1276e-06
1.488 7.558e-06
1.489 8.013e-06
1.49 8.494e-06
1.491 9.0022e-06
1.492 9.5393e-06
1.493 1.0107e-05
1.494 1.0706e-05
1.495 1.1339e-05
1.496 1.2007e-05
1.497 1.2713e-05
1.498 1.3457e-05
1.499 1.4243e-05
1.5 1.5073e-05
1.501 1.5948e-05
1.502 1.687e-05
1.503 1.7844e-05
1.504 1.887e-05
1.505 1.9952e-05
1.506 2.1093e-05
1.507 2.2295e-05
1.508 2.3561e-05
1.509 2.4896e-05
1.51 2.6302e-05
1.511 2.7782e-05
1.512 2.9341e-05
1.513 3.0983e-05
1.514 3.2711e-05
1.515 3.4529e-05
1.516 3.6443e-05
1.517 3.8457e-05
1.518 4.0575e-05
1.519 4.2803e-05
1.52 4.5146e-05
1.521 4.761e-05
1.522 5.02e-05
1.523 5.2922e-05
1.524 5.5784e-05
1.525 5.879e-05
1.526 6.1948e-05
1.527 6.5266e-05
1.528 6.875e-05
1.529 7.2409e-05
1.53 7.625e-05
1.531 8.0283e-05
1.532 8.4515e-05
1.533 8.8956e-05
1.534 9.3616e-05
1.535 9.8505e-05
1.536 0.00010363
1.537 0.00010901
1.538 0.00011465
1.539 0.00012056
1.54 0.00012676
1.541 0.00013325
1.542 0.00014005
1.543 0.00014718
1.544 0.00015465
1.545 0.00016247
1.546 0.00017067
1.547 0.00017924
1.548 0.00018822
1.549 0.00019762
1.55 0.00020746
1.551 0.00021775
1.552 0.00022852
1.553 0.00023978
1.554 0.00025156
1.555 0.00026388
1.556 0.00027676
1.557 0.00029022
1.558 0.0003043
1.559 0.00031901
1.56 0.00033438
1.561 0.00035043
1.562 0.00036721
1.563 0.00038473
1.564 0.00040302
1.565 0.00042212
1.566 0.00044206
1.567 0.00046287
1.568 0.0004846
1.569 0.00050726
1.57 0.00053091
1.571 0.00055558
1.572 0.0005813
1.573 0.00060813
1.574 0.00063611
1.575 0.00066527
1.576 0.00069567
1.577 0.00072736
1.578 0.00076037
1.579 0.00079477
1.58 0.0008306
1.581 0.00086793
1.582 0.0009068
1.583 0.00094727
1.584 0.0009894
1.585 0.0010333
1.586 0.0010789
1.587 0.0011264
1.588 0.0011759
1.589 0.0012273
1.59 0.0012808
1.591 0.0013364
1.592 0.0013943
1.593 0.0014544
1.594 0.0015169
1.595 0.0015819
1.596 0.0016495
1.597 0.0017196
1.598 0.0017926
1.599 0.0018683
1.6 0.001947
1.601 0.0020287
1.602 0.0021135
1.603 0.0022016
1.604 0.0022931
1.605 0.002388
1.606 0.0024864
1.607 0.0025886
1.608 0.0026946
1.609 0.0028046
1.61 0.0029186
1.611 0.0030369
1.612 0.0031596
1.613 0.0032867
1.614 0.0034185
1.615 0.003555
1.616 0.0036966
1.617 0.0038432
1.618 0.0039951
1.619 0.0041525
1.62 0.0043155
1.621 0.0044843
1.622 0.004659
1.623 0.0048399
1.624 0.0050271
1.625 0.0052209
1.626 0.0054215
1.627 0.005629
1.628 0.0058436
1.629 0.0060656
1.63 0.0062953
1.631 0.0065327
1.632 0.0067782
1.633 0.007032
1.634 0.0072944
1.635 0.0075655
1.636 0.0078457
1.637 0.0081352
1.638 0.0084343
1.639 0.0087432
1.64 0.0090622
1.641 0.0093917
1.642 0.0097319
1.643 0.010083
1.644 0.010446
1.645 0.01082
1.646 0.011206
1.647 0.011604
1.648 0.012015
1.649 0.012439
1.65 0.012876
1.651 0.013327
1.652 0.013792
1.653 0.014272
1.654 0.014766
1.655 0.015275
1.656 0.0158
1.657 0.016341
1.658 0.016898
1.659 0.017472
1.66 0.018063
1.661 0.018672
1.662 0.019299
1.663 0.019944
1.664 0.020609
1.665 0.021293
1.666 0.021997
1.667 0.022721
1.668 0.023466
1.669 0.024233
1.67 0.025022
1.671 0.025833
1.672 0.026667
1.673 0.027524
1.674 0.028406
1.675 0.029313
1.676 0.030244
1.677 0.031202
1.678 0.032185
1.679 0.033196
1.68 0.034235
1.681 0.035301
1.682 0.036396
1.683 0.037521
1.684 0.038676
1.685 0.039861
1.686 0.041078
1.687 0.042327
1.688 0.043609
1.689 0.044924
1.69 0.046273
1.691 0.047657
1.692 0.049077
1.693 0.050533
1.694 0.052026
1.695 0.053556
1.696 0.055125
1.697 0.056734
1.698 0.058382
1.699 0.060071
1.7 0.061802
1.701 0.063575
1.702 0.065392
1.703 0.067252
1.704 0.069157
1.705 0.071108
1.706 0.073106
1.707 0.07515
1.708 0.077243
1.709 0.079385
1.71 0.081577
1.711 0.08382
1.712 0.086115
1.713 0.088462
1.714 0.090863
1.715 0.093318
1.716 0.095829
1.717 0.098396
1.718 0.10102
1.719 0.1037
1.72 0.10644
1.721 0.10924
1.722 0.11211
1.723 0.11503
1.724 0.11802
1.725 0.12107
1.726 0.12419
1.727 0.12737
1.728 0.13062
1.729 0.13393
1.73 0.13732
1.731 0.14077
1.732 0.1443
1.733 0.1479
1.734 0.15157
1.735 0.15531
1.736 0.15913
1.737 0.16303
1.738 0.167
1.739 0.17105
1.74 0.17518
1.741 0.17939
1.742 0.18368
1.743 0.18805
1.744 0.19251
1.745 0.19705
1.746 0.20167
1.747 0.20638
1.748 0.21118
1.749 0.21607
1.75 0.22104
1.751 0.22611
1.752 0.23127
1.753 0.23651
1.754 0.24186
1.755 0.24729
1.756 0.25282
1.757 0.25845
1.758 0.26417
1.759 0.26999
1.76 0.27591
1.761 0.28194
1.762 0.28806
1.763 0.29428
1.764 0.30061
1.765 0.30703
1.766 0.31357
1.767 0.32021
1.768 0.32695
1.769 0.33381
1.77 0.34077
1.771 0.34784
1.772 0.35501
1.773 0.3623
1.774 0.3697
1.775 0.37722
1.776 0.38484
1.777 0.39258
1.778 0.40043
1.779 0.4084
1.78 0.41649
1.781 0.42469
1.782 0.433
1.783 0.44144
1.784 0.44999
1.785 0.45866
1.786 0.46746
1.787 0.47637
1.788 0.4854
1.789 0.49455
1.79 0.50383
1.791 0.51323
1.792 0.52274
1.793 0.53239
1.794 0.54215
1.795 0.55204
1.796 0.56206
1.797 0.57219
1.798 0.58246
1.799 0.59284
1.8 0.60336
1.801 0.61399
1.802 0.62476
1.803 0.63565
1.804 0.64666
1.805 0.6578
1.806 0.66907
1.807 0.68046
1.808 0.69198
1.809 0.70363
1.81 0.7154
1.811 0.72729
1.812 0.73932
1.813 0.75146
1.814 0.76374
1.815 0.77613
1.816 0.78866
1.817 0.8013
1.818 0.81408
1.819 0.82697
1.82 0.83999
1.821 0.85313
1.822 0.86639
1.823 0.87978
1.824 0.89328
1.825 0.90691
1.826 0.92066
1.827 0.93453
1.828 0.94851
1.829 0.96261
1.83 0.97683
1.831 0.99117
1.832 1.0056
1.833 1.0202
1.834 1.0349
1.835 1.0497
1.836 1.0646
1.837 1.0796
1.838 1.0947
1.839 1.1099
1.84 1.1253
1.841 1.1407
1.842 1.1563
1.843 1.1719
1.844 1.1877
1.845 1.2035
1.846 1.2195
1.847 1.2355
1.848 1.2517
1.849 1.2679
1.85 1.2843
1.851 1.3007
1.852 1.3172
1.853 1.3338
1.854 1.3505
1.855 1.3673
1.856 1.3841
1.857 1.401
1.858 1.4181
1.859 1.4352
1.86 1.4523
1.861 1.4696
1.862 1.4869
1.863 1.5043
1.864 1.5217
1.865 1.5392
1.866 1.5568
1.867 1.5744
1.868 1.5921
1.869 1.6099
1.87 1.6277
1.871 1.6455
1.872 1.6634
1.873 1.6813
1.874 1.6993
1.875 1.7174
1.876 1.7354
1.877 1.7535
1.878 1.7717
1.879 1.7898
1.88 1.808
1.881 1.8263
1.882 1.8445
1.883 1.8628
1.884 1.8811
1.885 1.8994
1.886 1.9177
1.887 1.936
1.888 1.9543
1.889 1.9726
1.89 1.991
1.891 2.0093
1.892 2.0276
1.893 2.0459
1.894 2.0642
1.895 2.0825
1.896 2.1008
1.897 2.119
1.898 2.1373
1.899 2.1555
1.9 2.1736
1.901 2.1918
1.902 2.2099
1.903 2.228
1.904 2.246
1.905 2.264
1.906 2.2819
1.907 2.2998
1.908 2.3176
1.909 2.3354
1.91 2.3531
1.911 2.3708
1.912 2.3883
1.913 2.4059
1.914 2.4233
1.915 2.4407
1.916 2.458
1.917 2.4752
1.918 2.4923
1.919 2.5093
1.92 2.5263
1.921 2.5431
1.922 2.5599
1.923 2.5766
1.924 2.5931
1.925 2.6096
1.926 2.6259
1.927 2.6421
1.928 2.6582
1.929 2.6742
1.93 2.6901
1.931 2.7059
1.932 2.7215
1.933 2.737
1.934 2.7523
1.935 2.7675
1.936 2.7826
1.937 2.7976
1.938 2.8124
1.939 2.827
1.94 2.8415
1.941 2.8559
1.942 2.8701
1.943 2.8841
1.944 2.898
1.945 2.9117
1.946 2.9253
1.947 2.9387
1.948 2.9519
1.949 2.9649
1.95 2.9778
1.951 2.9905
1.952 3.003
1.953 3.0153
1.954 3.0275
1.955 3.0394
1.956 3.0512
1.957 3.0628
1.958 3.0741
1.959 3.0853
1.96 3.0963
1.961 3.1071
1.962 3.1177
1.963 3.1281
1.964 3.1382
1.965 3.1482
1.966 3.158
1.967 3.1675
1.968 3.1769
1.969 3.186
1.97 3.1949
1.971 3.2036
1.972 3.2121
1.973 3.2203
1.974 3.2283
1.975 3.2361
1.976 3.2437
1.977 3.2511
1.978 3.2582
1.979 3.2651
1.98 3.2718
1.981 3.2782
1.982 3.2844
1.983 3.2904
1.984 3.2961
1.985 3.3016
1.986 3.3069
1.987 3.312
1.988 3.3168
1.989 3.3213
1.99 3.3256
1.991 3.3297
1.992 3.3336
1.993 3.3372
1.994 3.3405
1.995 3.3437
1.996 3.3466
1.997 3.3492
1.998 3.3516
1.999 3.3538
2 3.3557
2.001 3.3574
2.002 3.3588
2.003 3.36
2.004 3.361
2.005 3.3617
2.006 3.3622
2.007 3.3624
2.008 3.3624
2.009 3.3622
2.01 3.3617
2.011 3.361
2.012 3.36
2.013 3.3588
2.014 3.3574
2.015 3.3557
2.016 3.3538
2.017 3.3516
2.018 3.3493
2.019 3.3467
2.02 3.3438
2.021 3.3407
2.022 3.3374
2.023 3.3339
2.024 3.3301
2.025 3.3262
2.026 3.3219
2.027 3.3175
2.028 3.3128
2.029 3.308
2.03 3.3029
2.031 3.2975
2.032 3.292
2.033 3.2862
2.034 3.2803
2.035 3.2741
2.036 3.2677
2.037 3.2611
2.038 3.2542
2.039 3.2472
2.04 3.24
2.041 3.2326
2.042 3.2249
2.043 3.2171
2.044 3.2091
2.045 3.2008
2.046 3.1924
2.047 3.1838
2.048 3.175
2.049 3.166
2.05 3.1568
2.051 3.1475
2.052 3.1379
2.053 3.1282
2.054 3.1183
2.055 3.1083
2.056 3.098
2.057 3.0876
2.058 3.077
2.059 3.0663
2.06 3.0553
2.061 3.0443
2.062 3.033
2.063 3.0216
2.064 3.0101
2.065 2.9984
2.066 2.9866
2.067 2.9746
2.068 2.9624
2.069 2.9501
2.07 2.9377
2.071 2.9252
2.072 2.9125
2.073 2.8996
2.074 2.8867
2.075 2.8736
2.076 2.8604
2.077 2.8471
2.078 2.8336
2.079 2.8201
2.08 2.8064
2.081 2.7926
2.082 2.7787
2.083 2.7647
2.084 2.7506
2.085 2.7364
2.086 2.7221
2.087 2.7076
2.088 2.6931
2.089 2.6786
2.09 2.6639
2.091 2.6491
2.092 2.6343
2.093 2.6193
2.094 2.6043
2.095 2.5892
2.096 2.5741
2.097 2.5588
2.098 2.5435
2.099 2.5282
2.1 2.5128
2.101 2.4973
2.102 2.4817
2.103 2.4661
2.104 2.4505
2.105 2.4348
2.106 2.419
2.107 2.4032
2.108 2.3874
2.109 2.3715
2.11 2.3556
2.111 2.3396
2.112 2.3237
2.113 2.3076
2.114 2.2916
2.115 2.2755
2.116 2.2594
2.117 2.2433
2.118 2.2272
2.119 2.211
2.12 2.1949
2.121 2.1787
2.122 2.1625
2.123 2.1463
2.124 2.1301
2.125 2.1139
2.126 2.0977
2.127 2.0814
2.128 2.0652
2.129 2.049
2.13 2.0328
2.131 2.0166
2.132 2.0005
2.133 1.9843
2.134 1.9682
2.135 1.952
2.136 1.9359
2.137 1.9198
2.138 1.9037
2.139 1.8877
2.14 1.8717
2.141 1.8557
2.142 1.8397
2.143 1.8238
2.144 1.8079
2.145 1.792
2.146 1.7762
2.147 1.7604
2.148 1.7447
2.149 1.729
2.15 1.7133
2.151 1.6977
2.152 1.6821
2.153 1.6666
2.154 1.6511
2.155 1.6357
2.156 1.6203
2.157 1.605
2.158 1.5897
2.159 1.5745
2.16 1.5593
2.161 1.5442
2.162 1.5292
2.163 1.5142
2.164 1.4993
2.165 1.4845
2.166 1.4697
2.167 1.455
2.168 1.4403
2.169 1.4257
2.17 1.4112
2.171 1.3968
2.172 1.3824
2.173 1.3681
2.174 1.3539
2.175 1.3397
2.176 1.3256
2.177 1.3116
2.178 1.2977
2.179 1.2839
2.18 1.2701
2.181 1.2564
2.182 1.2428
2.183 1.2293
2.184 1.2158
2.185 1.2024
2.186 1.1891
2.187 1.1759
2.188 1.1628
2.189 1.1498
2.19 1.1368
2.191 1.124
2.192 1.1112
2.193 1.0985
2.194 1.0859
2.195 1.0733
2.196 1.0609
2.197 1.0486
2.198 1.0363
2.199 1.0241
2.2 1.0121
2.201 1.0001
2.202 0.98817
2.203 0.97635
2.204 0.96463
2.205 0.953
2.206 0.94146
2.207 0.93001
2.208 0.91865
2.209 0.90738
2.21 0.89621
2.211 0.88512
2.212 0.87412
2.213 0.86322
2.214 0.85241
2.215 0.84169
2.216 0.83106
2.217 0.82053
2.218 0.81008
2.219 0.79973
2.22 0.78946
2.221 0.77929
2.222 0.76921
2.223 0.75923
2.224 0.74933
2.225 0.73952
2.226 0.72981
2.227 0.72018
2.228 0.71065
2.229 0.70121
2.23 0.69185
2.231 0.68259
2.232 0.67342
2.233 0.66433
2.234 0.65534
2.235 0.64643
2.236 0.63762
2.237 0.62889
2.238 0.62025
2.239 0.6117
2.24 0.60324
2.241 0.59486
2.242 0.58657
2.243 0.57837
2.244 0.57025
2.245 0.56222
2.246 0.55427
2.247 0.54641
2.248 0.53864
2.249 0.53094
2.25 0.52334
2.251 0.51581
2.252 0.50837
2.253 0.50102
2.254 0.49374
2.255 0.48655
2.256 0.47943
2.257 0.4724
2.258 0.46545
2.259 0.45858
2.26 0.45179
2.261 0.44507
2.262 0.43844
2.263 0.43188
2.264 0.4254
2.265 0.419
2.266 0.41267
2.267 0.40642
2.268 0.40025
2.269 0.39415
2.27 0.38812
2.271 0.38217
2.272 0.37629
2.273 0.37049
2.274 0.36475
2.275 0.35909
2.276 0.3535
2.277 0.34798
2.278 0.34253
2.279 0.33715
2.28 0.33184
2.281 0.32659
2.282 0.32142
2.283 0.31631
2.284 0.31126
2.285 0.30629
2.286 0.30138
2.287 0.29653
2.288 0.29175
2.289 0.28703
2.29 0.28238
2.291 0.27778
2.292 0.27325
2.293 0.26878
2.294 0.26437
2.295 0.26003
2.296 0.25574
2.297 0.25151
2.298 0.24734
2.299 0.24323
2.3 0.23917
2.301 0.23517
2.302 0.23123
2.303 0.22734
2.304 0.22351
2.305 0.21973
2.306 0.21601
2.307 0.21234
2.308 0.20873
2.309 0.20516
2.31 0.20165
2.311 0.19819
2.312 0.19478
2.313 0.19142
2.314 0.1881
2.315 0.18484
2.316 0.18163
2.317 0.17846
2.318 0.17534
2.319 0.17227
2.32 0.16925
2.321 0.16627
2.322 0.16333
2.323 0.16044
2.324 0.1576
2.325 0.1548
2.326 0.15204
2.327 0.14932
2.328 0.14665
2.329 0.14401
2.33 0.14142
2.331 0.13887
2.332 0.13636
2.333 0.13389
2.334 0.13145
2.335 0.12906
2.336 0.1267
2.337 0.12439
2.338 0.1221
2.339 0.11986
2.34 0.11765
2.341 0.11548
2.342 0.11334
2.343 0.11124
2.344 0.10917
2.345 0.10714
2.346 0.10513
2.347 0.10317
2.348 0.10123
2.349 0.099327
2.35 0.097455
2.351 0.095614
2.352 0.093804
2.353 0.092024
2.354 0.090275
2.355 0.088554
2.356 0.086863
2.357 0.085201
2.358 0.083567
2.359 0.081961
2.36 0.080382
2.361 0.07883
2.362 0.077305
2.363 0.075807
2.364 0.074334
2.365 0.072887
2.366 0.071465
2.367 0.070068
2.368 0.068695
2.369 0.067347
2.37 0.066022
2.371 0.06472
2.372 0.063442
2.373 0.062186
2.374 0.060953
2.375 0.059742
2.376 0.058552
2.377 0.057384
2.378 0.056236
2.379 0.05511
2.38 0.054003
2.381 0.052917
2.382 0.05185
2.383 0.050803
2.384 0.049775
2.385 0.048766
2.386 0.047776
2.387 0.046803
2.388 0.045849
2.389 0.044912
2.39 0.043993
2.391 0.04309
2.392 0.042205
2.393 0.041336
2.394 0.040483
2.395 0.039646
2.396 0.038825
2.397 0.03802
2.398 0.03723
2.399 0.036454
2.4 0.035694
2.401 0.034948
2.402 0.034216
2.403 0.033498
2.404 0.032794
2.405 0.032104
2.406 0.031426
2.407 0.030762
2.408 0.030111
2.409 0.029472
2.41 0.028846
2.411 0.028232
2.412 0.02763
2.413 0.02704
2.414 0.026461
2.415 0.025894
2.416 0.025338
2.417 0.024792
2.418 0.024258
2.419 0.023734
2.42 0.023221
2.421 0.022718
2.422 0.022225
2.423 0.021742
2.424 0.021268
2.425 0.020804
2.426 0.02035
2.427 0.019904
2.428 0.019468
2.429 0.01904
2.43 0.018621
2.431 0.018211
2.432 0.017809
2.433 0.017415
2.434 0.017029
2.435 0.016651
2.436 0.016281
2.437 0.015919
2.438 0.015564
2.439 0.015216
2.44 0.014876
2.441 0.014542
2.442 0.014216
2.443 0.013896
2.444 0.013584
2.445 0.013277
2.446 0.012977
2.447 0.012684
2.448 0.012396
2.449 0.012115
2.45 0.011839
2.451 0.01157
2.452 0.011306
2.453 0.011048
2.454 0.010795
2.455 0.010548
2.456 0.010306
2.457 0.010069
2.458 0.0098369
2.459 0.0096101
2.46 0.0093882
2.461 0.0091711
2.462 0.0089586
2.463 0.0087508
2.464 0.0085475
2.465 0.0083486
2.466 0.008154
2.467 0.0079637
2.468 0.0077776
2.469 0.0075955
2.47 0.0074174
2.471 0.0072433
2.472 0.007073
2.473 0.0069064
2.474 0.0067435
2.475 0.0065842
2.476 0.0064285
2.477 0.0062762
2.478 0.0061273
2.479 0.0059817
2.48 0.0058394
2.481 0.0057003
2.482 0.0055643
2.483 0.0054313
2.484 0.0053014
2.485 0.0051743
2.486 0.0050501
2.487 0.0049288
2.488 0.0048102
2.489 0.0046942
2.49 0.0045809
2.491 0.0044702
2.492 0.004362
2.493 0.0042563
2.494 0.004153
2.495 0.0040521
2.496 0.0039535
2.497 0.0038571
2.498 0.003763
2.499 0.003671
2.5 0.0035812


==> figures/pdf_plot_data_emp_-15.dat <==
%auto-ignore
1 0
1.005 0.06475
1.015 0.43431
1.025 1.1195
1.035 2.0383
1.045 3.0886
1.055 4.1627
1.065 5.1783
1.075 6.064
1.085 6.728
1.095 7.163
1.105 7.3342
1.115 7.2951
1.125 7.0144
1.135 6.5852
1.145 6.0259
1.155 5.3961
1.165 4.7003
1.175 4.0245
1.185 3.3759
1.195 2.7862
1.205 2.2489
1.215 1.7847
1.225 1.3941
1.235 1.074
1.245 0.80911
1.255 0.61074
1.265 0.4422
1.275 0.32091
1.285 0.22787
1.295 0.16376
1.305 0.11254
1.315 0.078825
1.325 0.051788
1.335 0.035187
1.345 0.023125
1.355 0.015125
1.365 0.01045
1.375 0.0067
1.385 0.00415
1.395 0.002625
1.405 0.0016875
1.415 0.0008875
1.425 0.0005625
1.435 0.0003625
1.445 0.0001125
1.455 0.00015
1.465 3.75e-05
1.475 2.5e-05
1.485 1.25e-05
1.495 2.5e-05
4.515 0


==> figures/pdf_plot_data_emp_noise.dat <==
%auto-ignore
1 0
1.005 0.1014
1.015 0.69196
1.025 1.7487
1.035 3.0958
1.045 4.5911
1.055 5.9579
1.065 7.1343
1.075 7.9606
1.085 8.4047
1.095 8.4344
1.105 8.1832
1.115 7.5844
1.125 6.8536
1.135 6.0087
1.145 5.1052
1.155 4.2516
1.165 3.4298
1.175 2.718
1.185 2.0989
1.195 1.6001
1.205 1.1913
1.215 0.86753
1.225 0.62791
1.235 0.43875
1.245 0.30583
1.255 0.20935
1.265 0.14313
1.275 0.093675
1.285 0.0622
1.295 0.039713
1.305 0.025788
1.315 0.016563
1.325 0.0098375
1.335 0.0059875
1.345 0.0034625
1.355 0.00205
1.365 0.001175
1.375 0.0006625
1.385 0.0003625
1.395 0.0002875
1.405 0.0001375
1.415 2.5e-05
1.425 5e-05
1.435 2.5e-05
1.445 1.25e-05
4.365 0


==> figures/pdf_verification_plot_data_0.dat <==
%auto-ignore
1 0
1.001 0.0031401
1.002 0.012531
1.003 0.028121
1.004 0.049849
1.005 0.077648
1.006 0.11144
1.007 0.15114
1.008 0.19665
1.009 0.24787
1.01 0.30469
1.011 0.36699
1.012 0.43466
1.013 0.50756
1.014 0.58554
1.015 0.66848
1.016 0.75622
1.017 0.8486
1.018 0.94546
1.019 1.0466
1.02 1.152
1.021 1.2613
1.022 1.3744
1.023 1.4911
1.024 1.6112
1.025 1.7346
1.026 1.8611
1.027 1.9903
1.028 2.1223
1.029 2.2567
1.03 2.3934
1.031 2.5321
1.032 2.6727
1.033 2.815
1.034 2.9587
1.035 3.1037
1.036 3.2498
1.037 3.3967
1.038 3.5444
1.039 3.6924
1.04 3.8408
1.041 3.9893
1.042 4.1376
1.043 4.2857
1.044 4.4333
1.045 4.5803
1.046 4.7264
1.047 4.8716
1.048 5.0155
1.049 5.1582
1.05 5.2993
1.051 5.4388
1.052 5.5764
1.053 5.7121
1.054 5.8457
1.055 5.9771
1.056 6.1061
1.057 6.2326
1.058 6.3565
1.059 6.4776
1.06 6.5958
1.061 6.7111
1.062 6.8234
1.063 6.9324
1.064 7.0383
1.065 7.1407
1.066 7.2398
1.067 7.3354
1.068 7.4274
1.069 7.5158
1.07 7.6005
1.071 7.6814
1.072 7.7586
1.073 7.832
1.074 7.9015
1.075 7.9672
1.076 8.0289
1.077 8.0867
1.078 8.1406
1.079 8.1905
1.08 8.2365
1.081 8.2785
1.082 8.3166
1.083 8.3507
1.084 8.381
1.085 8.4073
1.086 8.4297
1.087 8.4483
1.088 8.4631
1.089 8.4741
1.09 8.4813
1.091 8.4848
1.092 8.4847
1.093 8.481
1.094 8.4737
1.095 8.4629
1.096 8.4487
1.097 8.431
1.098 8.4101
1.099 8.3859
1.1 8.3585
1.101 8.328
1.102 8.2945
1.103 8.258
1.104 8.2186
1.105 8.1764
1.106 8.1314
1.107 8.0838
1.108 8.0336
1.109 7.9809
1.11 7.9258
1.111 7.8683
1.112 7.8086
1.113 7.7467
1.114 7.6828
1.115 7.6169
1.116 7.549
1.117 7.4793
1.118 7.4079
1.119 7.3348
1.12 7.2601
1.121 7.184
1.122 7.1064
1.123 7.0275
1.124 6.9474
1.125 6.8661
1.126 6.7837
1.127 6.7003
1.128 6.616
1.129 6.5308
1.13 6.4449
1.131 6.3583
1.132 6.271
1.133 6.1832
1.134 6.0949
1.135 6.0061
1.136 5.9171
1.137 5.8277
1.138 5.7381
1.139 5.6484
1.14 5.5586
1.141 5.4688
1.142 5.379
1.143 5.2892
1.144 5.1996
1.145 5.1102
1.146 5.0211
1.147 4.9322
1.148 4.8437
1.149 4.7555
1.15 4.6678
1.151 4.5806
1.152 4.4939
1.153 4.4077
1.154 4.3222
1.155 4.2373
1.156 4.153
1.157 4.0694
1.158 3.9866
1.159 3.9045
1.16 3.8233
1.161 3.7428
1.162 3.6632
1.163 3.5844
1.164 3.5066
1.165 3.4296
1.166 3.3536
1.167 3.2785
1.168 3.2044
1.169 3.1312
1.17 3.0591
1.171 2.9879
1.172 2.9178
1.173 2.8487
1.174 2.7806
1.175 2.7136
1.176 2.6476
1.177 2.5826
1.178 2.5188
1.179 2.4559
1.18 2.3942
1.181 2.3335
1.182 2.2739
1.183 2.2153
1.184 2.1578
1.185 2.1014
1.186 2.046
1.187 1.9917
1.188 1.9384
1.189 1.8862
1.19 1.835
1.191 1.7849
1.192 1.7358
1.193 1.6877
1.194 1.6406
1.195 1.5945
1.196 1.5494
1.197 1.5053
1.198 1.4622
1.199 1.42
1.2 1.3788
1.201 1.3386
1.202 1.2992
1.203 1.2608
1.204 1.2233
1.205 1.1867
1.206 1.1509
1.207 1.1161
1.208 1.0821
1.209 1.0489
1.21 1.0166
1.211 0.98508
1.212 0.95438
1.213 0.92447
1.214 0.89533
1.215 0.86696
1.216 0.83934
1.217 0.81246
1.218 0.7863
1.219 0.76085
1.22 0.7361
1.221 0.71202
1.222 0.68862
1.223 0.66587
1.224 0.64376
1.225 0.62229
1.226 0.60142
1.227 0.58116
1.228 0.56148
1.229 0.54239
1.23 0.52385
1.231 0.50586
1.232 0.48841
1.233 0.47149
1.234 0.45507
1.235 0.43916
1.236 0.42373
1.237 0.40878
1.238 0.39429
1.239 0.38026
1.24 0.36667
1.241 0.3535
1.242 0.34076
1.243 0.32842
1.244 0.31648
1.245 0.30492
1.246 0.29375
1.247 0.28293
1.248 0.27248
1.249 0.26236
1.25 0.25259
1.251 0.24314
1.252 0.23401
1.253 0.22519
1.254 0.21667
1.255 0.20844
1.256 0.20049
1.257 0.19282
1.258 0.18541
1.259 0.17826
1.26 0.17136
1.261 0.1647
1.262 0.15828
1.263 0.15209
1.264 0.14612
1.265 0.14036
1.266 0.13481
1.267 0.12946
1.268 0.1243
1.269 0.11933
1.27 0.11455
1.271 0.10994
1.272 0.1055
1.273 0.10123
1.274 0.097114
1.275 0.093155
1.276 0.089344
1.277 0.085677
1.278 0.082149
1.279 0.078756
1.28 0.075492
1.281 0.072354
1.282 0.069337
1.283 0.066436
1.284 0.063648
1.285 0.060969
1.286 0.058395
1.287 0.055922
1.288 0.053547
1.289 0.051265
1.29 0.049075
1.291 0.046971
1.292 0.044952
1.293 0.043014
1.294 0.041155
1.295 0.03937
1.296 0.037658
1.297 0.036016
1.298 0.034441
1.299 0.03293
1.3 0.031482
1.301 0.030094
1.302 0.028763
1.303 0.027487
1.304 0.026265
1.305 0.025094
1.306 0.023972
1.307 0.022898
1.308 0.021869
1.309 0.020883
1.31 0.01994
1.311 0.019036
1.312 0.018172
1.313 0.017344
1.314 0.016553
1.315 0.015795
1.316 0.01507
1.317 0.014377
1.318 0.013714
1.319 0.01308
1.32 0.012474
1.321 0.011894
1.322 0.01134
1.323 0.010811
1.324 0.010305
1.325 0.0098217
1.326 0.0093598
1.327 0.0089187
1.328 0.0084973
1.329 0.0080949
1.33 0.0077107
1.331 0.0073438
1.332 0.0069936
1.333 0.0066593
1.334 0.0063403
1.335 0.0060359
1.336 0.0057454
1.337 0.0054683
1.338 0.005204
1.339 0.0049519
1.34 0.0047115
1.341 0.0044822
1.342 0.0042637
1.343 0.0040553
1.344 0.0038567
1.345 0.0036674
1.346 0.003487
1.347 0.0033151
1.348 0.0031514
1.349 0.0029954
1.35 0.0028468
1.351 0.0027053
1.352 0.0025706
1.353 0.0024423
1.354 0.0023201
1.355 0.0022038
1.356 0.0020932
1.357 0.0019879
1.358 0.0018876
1.359 0.0017923
1.36 0.0017016
1.361 0.0016153
1.362 0.0015332
1.363 0.0014551
1.364 0.0013809
1.365 0.0013103
1.366 0.0012432
1.367 0.0011794
1.368 0.0011188
1.369 0.0010612
1.37 0.0010064
1.371 0.00095436
1.372 0.00090493
1.373 0.00085798
1.374 0.00081337
1.375 0.00077101
1.376 0.00073078
1.377 0.00069258
1.378 0.00065631
1.379 0.00062188
1.38 0.0005892
1.381 0.00055818
1.382 0.00052874
1.383 0.0005008
1.384 0.0004743
1.385 0.00044915
1.386 0.0004253
1.387 0.00040267
1.388 0.00038121
1.389 0.00036086
1.39 0.00034156
1.391 0.00032326
1.392 0.00030592
1.393 0.00028947
1.394 0.00027389
1.395 0.00025912
1.396 0.00024512
1.397 0.00023186
1.398 0.00021929
1.399 0.00020739
1.4 0.00019611
1.401 0.00018543
1.402 0.00017532
1.403 0.00016574
1.404 0.00015667
1.405 0.00014808
1.406 0.00013995
1.407 0.00013226
1.408 0.00012498
1.409 0.00011808
1.41 0.00011156
1.411 0.00010539
1.412 9.9549e-05
1.413 9.4025e-05
1.414 8.8799e-05
1.415 8.3856e-05
1.416 7.9182e-05
1.417 7.4761e-05
1.418 7.0581e-05
1.419 6.6629e-05
1.42 6.2892e-05
1.421 5.936e-05
1.422 5.6021e-05
1.423 5.2866e-05
1.424 4.9884e-05
1.425 4.7066e-05
1.426 4.4403e-05
1.427 4.1888e-05
1.428 3.9511e-05
1.429 3.7266e-05
1.43 3.5146e-05
1.431 3.3144e-05
1.432 3.1253e-05
1.433 2.9467e-05
1.434 2.7781e-05
1.435 2.619e-05
1.436 2.4687e-05
1.437 2.3269e-05
1.438 2.193e-05
1.439 2.0667e-05
1.44 1.9475e-05
1.441 1.835e-05
1.442 1.7288e-05
1.443 1.6287e-05
1.444 1.5342e-05
1.445 1.4451e-05
1.446 1.3611e-05
1.447 1.2819e-05
1.448 1.2071e-05
1.449 1.1367e-05
1.45 1.0702e-05
1.451 1.0076e-05
1.452 9.4854e-06
1.453 8.9288e-06
1.454 8.4042e-06
1.455 7.9098e-06
1.456 7.4439e-06
1.457 7.0049e-06
1.458 6.5912e-06
1.459 6.2015e-06
1.46 5.8344e-06
1.461 5.4886e-06
1.462 5.1629e-06
1.463 4.8562e-06
1.464 4.5673e-06
1.465 4.2952e-06
1.466 4.0391e-06
1.467 3.7979e-06
1.468 3.5709e-06
1.469 3.3572e-06
1.47 3.156e-06
1.471 2.9667e-06
1.472 2.7885e-06
1.473 2.6208e-06
1.474 2.4631e-06
1.475 2.3146e-06
1.476 2.1749e-06
1.477 2.0435e-06
1.478 1.9199e-06
1.479 1.8037e-06
1.48 1.6944e-06
1.481 1.5915e-06
1.482 1.4948e-06
1.483 1.4039e-06
1.484 1.3184e-06
1.485 1.238e-06
1.486 1.1625e-06
1.487 1.0914e-06
1.488 1.0247e-06
1.489 9.6194e-07
1.49 9.0297e-07
1.491 8.4756e-07
1.492 7.9549e-07
1.493 7.4656e-07
1.494 7.006e-07
1.495 6.5742e-07
1.496 6.1686e-07
1.497 5.7875e-07
1.498 5.4297e-07
1.499 5.0936e-07
1.5 4.778e-07
1.501 4.4816e-07
1.502 4.2034e-07
1.503 3.9421e-07
1.504 3.6968e-07
1.505 3.4665e-07
1.506 3.2504e-07
1.507 3.0475e-07
1.508 2.8571e-07
1.509 2.6784e-07
1.51 2.5108e-07
1.511 2.3534e-07
1.512 2.2058e-07
1.513 2.0673e-07
1.514 1.9373e-07
1.515 1.8154e-07
1.516 1.7011e-07
1.517 1.5939e-07
1.518 1.4933e-07
1.519 1.399e-07
1.52 1.3105e-07
1.521 1.2276e-07
1.522 1.1498e-07
1.523 1.0769e-07
1.524 1.0085e-07
1.525 9.4447e-08
1.526 8.844e-08
1.527 8.2811e-08
1.528 7.7535e-08
1.529 7.259e-08
1.53 6.7956e-08
1.531 6.3615e-08
1.532 5.9546e-08
1.533 5.5735e-08
1.534 5.2164e-08
1.535 4.8819e-08
1.536 4.5685e-08
1.537 4.275e-08
1.538 4.0001e-08
1.539 3.7426e-08
1.54 3.5015e-08
1.541 3.2758e-08
1.542 3.0643e-08
1.543 2.8664e-08
1.544 2.6811e-08
1.545 2.5076e-08
1.546 2.3452e-08
1.547 2.1932e-08
1.548 2.0509e-08
1.549 1.9177e-08
1.55 1.7931e-08
1.551 1.6764e-08
1.552 1.5673e-08
1.553 1.4652e-08
1.554 1.3696e-08
1.555 1.2802e-08
1.556 1.1966e-08
1.557 1.1184e-08
1.558 1.0452e-08
1.559 9.7672e-09
1.56 9.127e-09
1.561 8.5283e-09
1.562 7.9683e-09
1.563 7.4447e-09
1.564 6.9551e-09
1.565 6.4974e-09
1.566 6.0694e-09
1.567 5.6692e-09
1.568 5.2952e-09
1.569 4.9455e-09
1.57 4.6187e-09
1.571 4.3132e-09
1.572 4.0277e-09
1.573 3.7609e-09
1.574 3.5116e-09
1.575 3.2786e-09
1.576 3.0609e-09
1.577 2.8575e-09
1.578 2.6674e-09
1.579 2.4899e-09
1.58 2.3241e-09
1.581 2.1691e-09
1.582 2.0244e-09
1.583 1.8893e-09
1.584 1.763e-09
1.585 1.6452e-09
1.586 1.5351e-09
1.587 1.4323e-09
1.588 1.3363e-09
1.589 1.2467e-09
1.59 1.163e-09
1.591 1.0849e-09
1.592 1.012e-09
1.593 9.4388e-10
1.594 8.8034e-10
1.595 8.2104e-10
1.596 7.6568e-10
1.597 7.1403e-10
1.598 6.6582e-10
1.599 6.2084e-10
1.6 5.7886e-10
1.601 5.3969e-10
1.602 5.0315e-10
1.603 4.6906e-10
1.604 4.3726e-10
1.605 4.0759e-10
1.606 3.7991e-10
1.607 3.541e-10
1.608 3.3002e-10
1.609 3.0756e-10
1.61 2.8662e-10
1.611 2.6709e-10
1.612 2.4888e-10
1.613 2.319e-10
1.614 2.1606e-10
1.615 2.013e-10
1.616 1.8754e-10
1.617 1.747e-10
1.618 1.6274e-10
1.619 1.5159e-10
1.62 1.412e-10
1.621 1.3151e-10
1.622 1.2249e-10
1.623 1.1407e-10
1.624 1.0623e-10
1.625 9.8923e-11
1.626 9.2114e-11
1.627 8.5769e-11
1.628 7.9858e-11
1.629 7.435e-11
1.63 6.9219e-11
1.631 6.4439e-11
1.632 5.9987e-11
1.633 5.5839e-11
1.634 5.1975e-11
1.635 4.8377e-11
1.636 4.5026e-11
1.637 4.1904e-11
1.638 3.8998e-11
1.639 3.6291e-11
1.64 3.377e-11
1.641 3.1424e-11
1.642 2.9238e-11
1.643 2.7204e-11
1.644 2.531e-11
1.645 2.3547e-11
1.646 2.1905e-11
1.647 2.0377e-11
1.648 1.8955e-11
1.649 1.7631e-11
1.65 1.6399e-11
1.651 1.5253e-11
1.652 1.4185e-11
1.653 1.3192e-11
1.654 1.2268e-11
1.655 1.1408e-11
1.656 1.0608e-11
1.657 9.864e-12
1.658 9.1714e-12
1.659 8.5271e-12
1.66 7.9277e-12
1.661 7.3701e-12
1.662 6.8514e-12
1.663 6.369e-12
1.664 5.9202e-12
1.665 5.5029e-12
1.666 5.1147e-12
1.667 4.7537e-12
1.668 4.418e-12
1.669 4.1058e-12
1.67 3.8156e-12
1.671 3.5457e-12
1.672 3.2947e-12
1.673 3.0614e-12
1.674 2.8445e-12
1.675 2.6428e-12
1.676 2.4553e-12
1.677 2.2811e-12
1.678 2.1191e-12
1.679 1.9685e-12
1.68 1.8286e-12
1.681 1.6985e-12
1.682 1.5776e-12
1.683 1.4653e-12
1.684 1.3609e-12
1.685 1.2639e-12
1.686 1.1738e-12
1.687 1.09e-12
1.688 1.0122e-12
1.689 9.3987e-13
1.69 8.727e-13
1.691 8.1029e-13
1.692 7.5232e-13
1.693 6.9847e-13
1.694 6.4844e-13
1.695 6.0198e-13
1.696 5.5882e-13
1.697 5.1873e-13
1.698 4.815e-13
1.699 4.4693e-13
1.7 4.1482e-13
1.701 3.8501e-13
1.702 3.5732e-13
1.703 3.3161e-13
1.704 3.0774e-13
1.705 2.8557e-13
1.706 2.65e-13
1.707 2.4589e-13
1.708 2.2816e-13
1.709 2.1169e-13
1.71 1.9641e-13
1.711 1.8222e-13
1.712 1.6905e-13
1.713 1.5683e-13
1.714 1.4548e-13
1.715 1.3495e-13
1.716 1.2518e-13
1.717 1.1611e-13
1.718 1.077e-13
1.719 9.9886e-14
1.72 9.2639e-14
1.721 8.5915e-14
1.722 7.9676e-14
1.723 7.3888e-14
1.724 6.8517e-14
1.725 6.3534e-14
1.726 5.8912e-14
1.727 5.4624e-14
1.728 5.0646e-14
1.729 4.6956e-14
1.73 4.3534e-14
1.731 4.0359e-14
1.732 3.7415e-14
1.733 3.4684e-14
1.734 3.2151e-14
1.735 2.9802e-14
1.736 2.7624e-14
1.737 2.5604e-14
1.738 2.3731e-14
1.739 2.1995e-14
1.74 2.0384e-14
1.741 1.8891e-14
1.742 1.7507e-14
1.743 1.6223e-14
1.744 1.5033e-14
1.745 1.393e-14
1.746 1.2908e-14
1.747 1.196e-14
1.748 1.1081e-14
1.749 1.0266e-14
1.75 9.5114e-15
1.751 8.8117e-15
1.752 8.1631e-15
1.753 7.5621e-15
1.754 7.005e-15
1.755 6.4888e-15
1.756 6.0104e-15
1.757 5.5671e-15
1.758 5.1563e-15
1.759 4.7757e-15
1.76 4.423e-15
1.761 4.0963e-15
1.762 3.7935e-15
1.763 3.513e-15
1.764 3.2532e-15
1.765 3.0125e-15
1.766 2.7894e-15
1.767 2.5829e-15
1.768 2.3915e-15
1.769 2.2142e-15
1.77 2.0501e-15
1.771 1.898e-15
1.772 1.7571e-15
1.773 1.6267e-15
1.774 1.5059e-15
1.775 1.394e-15
1.776 1.2904e-15
1.777 1.1945e-15
1.778 1.1056e-15
1.779 1.0233e-15
1.78 9.4716e-16
1.781 8.7662e-16
1.782 8.1132e-16
1.783 7.5085e-16
1.784 6.9487e-16
1.785 6.4304e-16
1.786 5.9507e-16
1.787 5.5065e-16
1.788 5.0953e-16
1.789 4.7147e-16
1.79 4.3624e-16
1.791 4.0363e-16
1.792 3.7345e-16
1.793 3.4551e-16
1.794 3.1965e-16
1.795 2.9572e-16
1.796 2.7358e-16
1.797 2.5308e-16
1.798 2.3411e-16
1.799 2.1656e-16
1.8 2.0032e-16
1.801 1.8529e-16
1.802 1.7138e-16
1.803 1.5852e-16
1.804 1.4661e-16
1.805 1.3559e-16
1.806 1.254e-16
1.807 1.1597e-16
1.808 1.0725e-16
1.809 9.9182e-17
1.81 9.1717e-17
1.811 8.4811e-17
1.812 7.8423e-17
1.813 7.2514e-17
1.814 6.7049e-17
1.815 6.1993e-17
1.816 5.7318e-17
1.817 5.2993e-17
1.818 4.8993e-17
1.819 4.5294e-17
1.82 4.1873e-17
1.821 3.871e-17
1.822 3.5784e-17
1.823 3.3079e-17
1.824 3.0577e-17
1.825 2.8264e-17
1.826 2.6125e-17
1.827 2.4147e-17
1.828 2.2319e-17
1.829 2.0628e-17
1.83 1.9065e-17
1.831 1.762e-17
1.832 1.6284e-17
1.833 1.5048e-17
1.834 1.3907e-17
1.835 1.2851e-17
1.836 1.1875e-17
1.837 1.0973e-17
1.838 1.014e-17
1.839 9.3692e-18
1.84 8.6569e-18
1.841 7.9986e-18
1.842 7.3901e-18
1.843 6.8278e-18
1.844 6.3081e-18
1.845 5.8278e-18
1.846 5.3839e-18
1.847 4.9737e-18
1.848 4.5947e-18
1.849 4.2444e-18
1.85 3.9207e-18
1.851 3.6216e-18
1.852 3.3453e-18
1.853 3.09e-18
1.854 2.854e-18
1.855 2.6361e-18
1.856 2.4347e-18
1.857 2.2486e-18
1.858 2.0767e-18
1.859 1.9179e-18
1.86 1.7712e-18
1.861 1.6357e-18
1.862 1.5105e-18
1.863 1.3949e-18
1.864 1.2881e-18
1.865 1.1894e-18
1.866 1.0983e-18
1.867 1.0141e-18
1.868 9.3636e-19
1.869 8.6455e-19
1.87 7.9823e-19
1.871 7.3698e-19
1.872 6.8042e-19
1.873 6.2818e-19
1.874 5.7994e-19
1.875 5.3539e-19
1.876 4.9425e-19
1.877 4.5626e-19
1.878 4.2118e-19
1.879 3.8879e-19
1.88 3.5888e-19
1.881 3.3127e-19
1.882 3.0577e-19
1.883 2.8223e-19
1.884 2.605e-19
1.885 2.4043e-19
1.886 2.2191e-19
1.887 2.048e-19
1.888 1.8901e-19
1.889 1.7444e-19
1.89 1.6098e-19
1.891 1.4856e-19
1.892 1.371e-19
1.893 1.2652e-19
1.894 1.1675e-19
1.895 1.0773e-19
1.896 9.9407e-20
1.897 9.1725e-20
1.898 8.4635e-20
1.899 7.8092e-20
1.9 7.2052e-20
1.901 6.6479e-20
1.902 6.1335e-20
1.903 5.6588e-20
1.904 5.2207e-20
1.905 4.8165e-20
1.906 4.4434e-20
1.907 4.0992e-20
1.908 3.7815e-20
1.909 3.4884e-20
1.91 3.2179e-20
1.911 2.9684e-20
1.912 2.7381e-20
1.913 2.5257e-20
1.914 2.3297e-20
1.915 2.1488e-20
1.916 1.982e-20
1.917 1.8281e-20
1.918 1.686e-20
1.919 1.555e-20
1.92 1.4342e-20
1.921 1.3227e-20
1.922 1.2198e-20
1.923 1.125e-20
1.924 1.0374e-20
1.925 9.5672e-21
1.926 8.8226e-21
1.927 8.1358e-21
1.928 7.5023e-21
1.929 6.9179e-21
1.93 6.379e-21
1.931 5.8819e-21
1.932 5.4235e-21
1.933 5.0007e-21
1.934 4.6108e-21
1.935 4.2512e-21
1.936 3.9195e-21
1.937 3.6137e-21
1.938 3.3317e-21
1.939 3.0716e-21
1.94 2.8317e-21
1.941 2.6106e-21
1.942 2.4067e-21
1.943 2.2186e-21
1.944 2.0452e-21
1.945 1.8854e-21
1.946 1.738e-21
1.947 1.602e-21
1.948 1.4767e-21
1.949 1.3612e-21
1.95 1.2547e-21
1.951 1.1565e-21
1.952 1.0659e-21
1.953 9.8248e-22
1.954 9.0553e-22
1.955 8.346e-22
1.956 7.692e-22
1.957 7.0892e-22
1.958 6.5335e-22
1.959 6.0213e-22
1.96 5.5491e-22
1.961 5.1139e-22
1.962 4.7127e-22
1.963 4.3429e-22
1.964 4.002e-22
1.965 3.6879e-22
1.966 3.3983e-22
1.967 3.1315e-22
1.968 2.8855e-22
1.969 2.6588e-22
1.97 2.4499e-22
1.971 2.2573e-22
1.972 2.0799e-22
1.973 1.9163e-22
1.974 1.7656e-22
1.975 1.6268e-22
1.976 1.4988e-22
1.977 1.3808e-22
1.978 1.2722e-22
1.979 1.172e-22
1.98 1.0797e-22
1.981 9.9471e-23
1.982 9.1637e-23
1.983 8.4418e-23
1.984 7.7766e-23
1.985 7.1637e-23
1.986 6.5991e-23
1.987 6.0788e-23
1.988 5.5995e-23
1.989 5.1578e-23
1.99 4.751e-23
1.991 4.3761e-23
1.992 4.0308e-23
1.993 3.7127e-23
1.994 3.4196e-23
1.995 3.1496e-23
1.996 2.9008e-23
1.997 2.6717e-23
1.998 2.4607e-23
1.999 2.2662e-23
2 2.0871e-23
2.001 1.9222e-23
2.002 1.7702e-23
2.003 1.6302e-23
2.004 1.5013e-23
2.005 1.3826e-23
2.006 1.2732e-23
2.007 1.1724e-23
2.008 1.0797e-23
2.009 9.9419e-24
2.01 9.1549e-24
2.011 8.43e-24
2.012 7.7624e-24
2.013 7.1475e-24
2.014 6.5813e-24
2.015 6.0598e-24
2.016 5.5796e-24
2.017 5.1373e-24
2.018 4.7301e-24
2.019 4.355e-24
2.02 4.0097e-24
2.021 3.6916e-24
2.022 3.3988e-24
2.023 3.1291e-24
2.024 2.8808e-24
2.025 2.6522e-24
2.026 2.4416e-24
2.027 2.2478e-24
2.028 2.0693e-24
2.029 1.905e-24
2.03 1.7536e-24
2.031 1.6143e-24
2.032 1.4861e-24
2.033 1.368e-24
2.034 1.2592e-24
2.035 1.1591e-24
2.036 1.067e-24
2.037 9.8212e-25
2.038 9.0401e-25
2.039 8.321e-25
2.04 7.659e-25
2.041 7.0496e-25
2.042 6.4886e-25
2.043 5.9721e-25
2.044 5.4967e-25
2.045 5.0591e-25
2.046 4.6562e-25
2.047 4.2854e-25
2.048 3.9441e-25
2.049 3.6299e-25
2.05 3.3406e-25
2.051 3.0744e-25
2.052 2.8294e-25
2.053 2.6039e-25
2.054 2.3963e-25
2.055 2.2052e-25
2.056 2.0293e-25
2.057 1.8675e-25
2.058 1.7185e-25
2.059 1.5814e-25
2.06 1.4552e-25
2.061 1.3391e-25
2.062 1.2322e-25
2.063 1.1338e-25
2.064 1.0433e-25
2.065 9.6001e-26
2.066 8.8334e-26
2.067 8.1279e-26
2.068 7.4786e-26
2.069 6.8811e-26
2.07 6.3313e-26
2.071 5.8253e-26
2.072 5.3597e-26
2.073 4.9313e-26
2.074 4.537e-26
2.075 4.1743e-26
2.076 3.8404e-26
2.077 3.5333e-26
2.078 3.2507e-26
2.079 2.9906e-26
2.08 2.7513e-26
2.081 2.5311e-26
2.082 2.3286e-26
2.083 2.1422e-26
2.084 1.9707e-26
2.085 1.8129e-26
2.086 1.6677e-26
2.087 1.5342e-26
2.088 1.4113e-26
2.089 1.2982e-26
2.09 1.1942e-26
2.091 1.0986e-26
2.092 1.0105e-26
2.093 9.2953e-27
2.094 8.5502e-27
2.095 7.8648e-27
2.096 7.2342e-27
2.097 6.6542e-27
2.098 6.1205e-27
2.099 5.6296e-27
2.1 5.1781e-27


==> figures/pdf_verification_plot_data_1.dat <==
%auto-ignore
1 0
1.001 0.0019626
1.002 0.0078327
1.003 0.017581
1.004 0.031174
1.005 0.048576
1.006 0.069745
1.007 0.094637
1.008 0.12321
1.009 0.1554
1.01 0.19116
1.011 0.23044
1.012 0.27317
1.013 0.31929
1.014 0.36874
1.015 0.42143
1.016 0.47731
1.017 0.53629
1.018 0.59831
1.019 0.66327
1.02 0.7311
1.021 0.80171
1.022 0.87502
1.023 0.95094
1.024 1.0294
1.025 1.1102
1.026 1.1934
1.027 1.2789
1.028 1.3665
1.029 1.4561
1.03 1.5476
1.031 1.6411
1.032 1.7362
1.033 1.833
1.034 1.9314
1.035 2.0311
1.036 2.1323
1.037 2.2346
1.038 2.3381
1.039 2.4426
1.04 2.548
1.041 2.6542
1.042 2.7612
1.043 2.8687
1.044 2.9768
1.045 3.0853
1.046 3.194
1.047 3.303
1.048 3.4121
1.049 3.5211
1.05 3.6301
1.051 3.7389
1.052 3.8474
1.053 3.9555
1.054 4.0631
1.055 4.1701
1.056 4.2765
1.057 4.3822
1.058 4.487
1.059 4.5909
1.06 4.6937
1.061 4.7955
1.062 4.8961
1.063 4.9955
1.064 5.0936
1.065 5.1902
1.066 5.2854
1.067 5.3791
1.068 5.4711
1.069 5.5615
1.07 5.6501
1.071 5.737
1.072 5.822
1.073 5.9051
1.074 5.9863
1.075 6.0654
1.076 6.1425
1.077 6.2174
1.078 6.2903
1.079 6.3609
1.08 6.4293
1.081 6.4955
1.082 6.5593
1.083 6.6208
1.084 6.68
1.085 6.7368
1.086 6.7912
1.087 6.8431
1.088 6.8927
1.089 6.9397
1.09 6.9843
1.091 7.0264
1.092 7.066
1.093 7.103
1.094 7.1376
1.095 7.1697
1.096 7.1993
1.097 7.2263
1.098 7.2509
1.099 7.2729
1.1 7.2925
1.101 7.3095
1.102 7.3241
1.103 7.3363
1.104 7.346
1.105 7.3533
1.106 7.3582
1.107 7.3607
1.108 7.3609
1.109 7.3587
1.11 7.3542
1.111 7.3475
1.112 7.3385
1.113 7.3273
1.114 7.3139
1.115 7.2983
1.116 7.2806
1.117 7.2608
1.118 7.239
1.119 7.2152
1.12 7.1894
1.121 7.1617
1.122 7.132
1.123 7.1006
1.124 7.0673
1.125 7.0322
1.126 6.9955
1.127 6.957
1.128 6.917
1.129 6.8753
1.13 6.8321
1.131 6.7874
1.132 6.7412
1.133 6.6937
1.134 6.6447
1.135 6.5945
1.136 6.543
1.137 6.4903
1.138 6.4364
1.139 6.3814
1.14 6.3253
1.141 6.2682
1.142 6.2101
1.143 6.1511
1.144 6.0912
1.145 6.0305
1.146 5.9689
1.147 5.9066
1.148 5.8436
1.149 5.7799
1.15 5.7157
1.151 5.6508
1.152 5.5854
1.153 5.5196
1.154 5.4533
1.155 5.3866
1.156 5.3195
1.157 5.2521
1.158 5.1844
1.159 5.1165
1.16 5.0484
1.161 4.9801
1.162 4.9117
1.163 4.8432
1.164 4.7747
1.165 4.7061
1.166 4.6375
1.167 4.569
1.168 4.5006
1.169 4.4322
1.17 4.3641
1.171 4.2961
1.172 4.2282
1.173 4.1607
1.174 4.0933
1.175 4.0263
1.176 3.9596
1.177 3.8932
1.178 3.8271
1.179 3.7615
1.18 3.6962
1.181 3.6314
1.182 3.567
1.183 3.5031
1.184 3.4396
1.185 3.3767
1.186 3.3143
1.187 3.2524
1.188 3.1911
1.189 3.1303
1.19 3.0702
1.191 3.0106
1.192 2.9516
1.193 2.8933
1.194 2.8356
1.195 2.7785
1.196 2.7221
1.197 2.6663
1.198 2.6112
1.199 2.5568
1.2 2.5031
1.201 2.4501
1.202 2.3977
1.203 2.3461
1.204 2.2952
1.205 2.2449
1.206 2.1954
1.207 2.1467
1.208 2.0986
1.209 2.0512
1.21 2.0046
1.211 1.9587
1.212 1.9136
1.213 1.8691
1.214 1.8254
1.215 1.7824
1.216 1.7401
1.217 1.6985
1.218 1.6577
1.219 1.6175
1.22 1.5781
1.221 1.5394
1.222 1.5013
1.223 1.464
1.224 1.4274
1.225 1.3915
1.226 1.3562
1.227 1.3216
1.228 1.2877
1.229 1.2545
1.23 1.2219
1.231 1.19
1.232 1.1588
1.233 1.1281
1.234 1.0981
1.235 1.0688
1.236 1.04
1.237 1.0119
1.238 0.98441
1.239 0.9575
1.24 0.93118
1.241 0.90544
1.242 0.88028
1.243 0.85568
1.244 0.83165
1.245 0.80817
1.246 0.78523
1.247 0.76283
1.248 0.74096
1.249 0.7196
1.25 0.69876
1.251 0.67842
1.252 0.65857
1.253 0.63921
1.254 0.62033
1.255 0.60192
1.256 0.58396
1.257 0.56646
1.258 0.54941
1.259 0.53279
1.26 0.5166
1.261 0.50083
1.262 0.48547
1.263 0.47051
1.264 0.45595
1.265 0.44178
1.266 0.42799
1.267 0.41457
1.268 0.40151
1.269 0.38881
1.27 0.37646
1.271 0.36445
1.272 0.35278
1.273 0.34143
1.274 0.3304
1.275 0.31968
1.276 0.30927
1.277 0.29915
1.278 0.28933
1.279 0.27979
1.28 0.27053
1.281 0.26154
1.282 0.25282
1.283 0.24435
1.284 0.23614
1.285 0.22817
1.286 0.22044
1.287 0.21294
1.288 0.20567
1.289 0.19863
1.29 0.1918
1.291 0.18518
1.292 0.17876
1.293 0.17255
1.294 0.16653
1.295 0.1607
1.296 0.15505
1.297 0.14958
1.298 0.14429
1.299 0.13916
1.3 0.13421
1.301 0.12941
1.302 0.12476
1.303 0.12027
1.304 0.11593
1.305 0.11172
1.306 0.10766
1.307 0.10373
1.308 0.099936
1.309 0.096265
1.31 0.092718
1.311 0.089291
1.312 0.08598
1.313 0.082781
1.314 0.079692
1.315 0.076708
1.316 0.073827
1.317 0.071046
1.318 0.068361
1.319 0.06577
1.32 0.063269
1.321 0.060857
1.322 0.058529
1.323 0.056283
1.324 0.054117
1.325 0.052029
1.326 0.050015
1.327 0.048073
1.328 0.046202
1.329 0.044397
1.33 0.042659
1.331 0.040984
1.332 0.03937
1.333 0.037815
1.334 0.036317
1.335 0.034875
1.336 0.033486
1.337 0.032148
1.338 0.030861
1.339 0.029622
1.34 0.028429
1.341 0.027281
1.342 0.026177
1.343 0.025114
1.344 0.024092
1.345 0.023109
1.346 0.022164
1.347 0.021255
1.348 0.02038
1.349 0.01954
1.35 0.018732
1.351 0.017956
1.352 0.01721
1.353 0.016493
1.354 0.015804
1.355 0.015143
1.356 0.014507
1.357 0.013897
1.358 0.013311
1.359 0.012748
1.36 0.012208
1.361 0.011689
1.362 0.011192
1.363 0.010714
1.364 0.010255
1.365 0.0098156
1.366 0.0093936
1.367 0.0089888
1.368 0.0086006
1.369 0.0082283
1.37 0.0078712
1.371 0.0075289
1.372 0.0072007
1.373 0.0068861
1.374 0.0065846
1.375 0.0062956
1.376 0.0060187
1.377 0.0057534
1.378 0.0054992
1.379 0.0052557
1.38 0.0050225
1.381 0.0047991
1.382 0.0045852
1.383 0.0043805
1.384 0.0041844
1.385 0.0039967
1.386 0.003817
1.387 0.0036451
1.388 0.0034806
1.389 0.0033231
1.39 0.0031725
1.391 0.0030284
1.392 0.0028905
1.393 0.0027587
1.394 0.0026326
1.395 0.002512
1.396 0.0023968
1.397 0.0022865
1.398 0.0021812
1.399 0.0020805
1.4 0.0019843
1.401 0.0018923
1.402 0.0018044
1.403 0.0017204
1.404 0.0016402
1.405 0.0015636
1.406 0.0014904
1.407 0.0014205
1.408 0.0013538
1.409 0.0012901
1.41 0.0012292
1.411 0.0011711
1.412 0.0011157
1.413 0.0010628
1.414 0.0010123
1.415 0.00096411
1.416 0.00091813
1.417 0.00087426
1.418 0.00083241
1.419 0.0007925
1.42 0.00075443
1.421 0.00071812
1.422 0.0006835
1.423 0.00065049
1.424 0.00061901
1.425 0.00058901
1.426 0.00056041
1.427 0.00053316
1.428 0.00050718
1.429 0.00048242
1.43 0.00045884
1.431 0.00043636
1.432 0.00041496
1.433 0.00039456
1.434 0.00037514
1.435 0.00035664
1.436 0.00033903
1.437 0.00032225
1.438 0.00030628
1.439 0.00029108
1.44 0.0002766
1.441 0.00026283
1.442 0.00024972
1.443 0.00023724
1.444 0.00022537
1.445 0.00021407
1.446 0.00020332
1.447 0.00019309
1.448 0.00018337
1.449 0.00017412
1.45 0.00016532
1.451 0.00015695
1.452 0.000149
1.453 0.00014143
1.454 0.00013424
1.455 0.0001274
1.456 0.00012091
1.457 0.00011473
1.458 0.00010886
1.459 0.00010328
1.46 9.7983e-05
1.461 9.2947e-05
1.462 8.8163e-05
1.463 8.3618e-05
1.464 7.9301e-05
1.465 7.5201e-05
1.466 7.1308e-05
1.467 6.761e-05
1.468 6.4099e-05
1.469 6.0766e-05
1.47 5.7601e-05
1.471 5.4597e-05
1.472 5.1745e-05
1.473 4.9039e-05
1.474 4.647e-05
1.475 4.4032e-05
1.476 4.1719e-05
1.477 3.9525e-05
1.478 3.7443e-05
1.479 3.5468e-05
1.48 3.3594e-05
1.481 3.1817e-05
1.482 3.0132e-05
1.483 2.8533e-05
1.484 2.7018e-05
1.485 2.5581e-05
1.486 2.4218e-05
1.487 2.2927e-05
1.488 2.1702e-05
1.489 2.0542e-05
1.49 1.9442e-05
1.491 1.8399e-05
1.492 1.7411e-05
1.493 1.6475e-05
1.494 1.5588e-05
1.495 1.4748e-05
1.496 1.3952e-05
1.497 1.3198e-05
1.498 1.2484e-05
1.499 1.1807e-05
1.5 1.1167e-05
1.501 1.056e-05
1.502 9.9858e-06
1.503 9.442e-06
1.504 8.9271e-06
1.505 8.4397e-06
1.506 7.9783e-06
1.507 7.5416e-06
1.508 7.1283e-06
1.509 6.7372e-06
1.51 6.3671e-06
1.511 6.0168e-06
1.512 5.6855e-06
1.513 5.372e-06
1.514 5.0754e-06
1.515 4.7948e-06
1.516 4.5295e-06
1.517 4.2785e-06
1.518 4.0412e-06
1.519 3.8167e-06
1.52 3.6045e-06
1.521 3.4038e-06
1.522 3.2141e-06
1.523 3.0347e-06
1.524 2.8652e-06
1.525 2.7049e-06
1.526 2.5535e-06
1.527 2.4103e-06
1.528 2.275e-06
1.529 2.1472e-06
1.53 2.0264e-06
1.531 1.9123e-06
1.532 1.8044e-06
1.533 1.7026e-06
1.534 1.6064e-06
1.535 1.5155e-06
1.536 1.4296e-06
1.537 1.3486e-06
1.538 1.272e-06
1.539 1.1997e-06
1.54 1.1315e-06
1.541 1.0671e-06
1.542 1.0062e-06
1.543 9.4879e-07
1.544 8.9458e-07
1.545 8.4341e-07
1.546 7.9511e-07
1.547 7.4953e-07
1.548 7.0652e-07
1.549 6.6594e-07
1.55 6.2764e-07
1.551 5.9151e-07
1.552 5.5743e-07
1.553 5.2527e-07
1.554 4.9494e-07
1.555 4.6633e-07
1.556 4.3934e-07
1.557 4.1389e-07
1.558 3.8989e-07
1.559 3.6726e-07
1.56 3.4592e-07
1.561 3.258e-07
1.562 3.0683e-07
1.563 2.8895e-07
1.564 2.7209e-07
1.565 2.562e-07
1.566 2.4122e-07
1.567 2.2711e-07
1.568 2.1381e-07
1.569 2.0127e-07
1.57 1.8946e-07
1.571 1.7833e-07
1.572 1.6784e-07
1.573 1.5796e-07
1.574 1.4866e-07
1.575 1.3989e-07
1.576 1.3163e-07
1.577 1.2385e-07
1.578 1.1653e-07
1.579 1.0963e-07
1.58 1.0313e-07
1.581 9.7015e-08
1.582 9.1256e-08
1.583 8.5833e-08
1.584 8.0727e-08
1.585 7.5921e-08
1.586 7.1397e-08
1.587 6.7138e-08
1.588 6.313e-08
1.589 5.9358e-08
1.59 5.5807e-08
1.591 5.2466e-08
1.592 4.9323e-08
1.593 4.6364e-08
1.594 4.3581e-08
1.595 4.0963e-08
1.596 3.8499e-08
1.597 3.6182e-08
1.598 3.4002e-08
1.599 3.1952e-08
1.6 3.0024e-08
1.601 2.821e-08
1.602 2.6505e-08
1.603 2.4901e-08
1.604 2.3393e-08
1.605 2.1975e-08
1.606 2.0642e-08
1.607 1.9388e-08
1.608 1.821e-08
1.609 1.7103e-08
1.61 1.6061e-08
1.611 1.5083e-08
1.612 1.4163e-08
1.613 1.3299e-08
1.614 1.2486e-08
1.615 1.1723e-08
1.616 1.1006e-08
1.617 1.0332e-08
1.618 9.6987e-09
1.619 9.1038e-09
1.62 8.5449e-09
1.621 8.02e-09
1.622 7.5268e-09
1.623 7.0636e-09
1.624 6.6286e-09
1.625 6.22e-09
1.626 5.8363e-09
1.627 5.476e-09
1.628 5.1377e-09
1.629 4.82e-09
1.63 4.5217e-09
1.631 4.2417e-09
1.632 3.9787e-09
1.633 3.7319e-09
1.634 3.5003e-09
1.635 3.2828e-09
1.636 3.0787e-09
1.637 2.8871e-09
1.638 2.7073e-09
1.639 2.5386e-09
1.64 2.3803e-09
1.641 2.2317e-09
1.642 2.0923e-09
1.643 1.9615e-09
1.644 1.8388e-09
1.645 1.7237e-09
1.646 1.6157e-09
1.647 1.5144e-09
1.648 1.4193e-09
1.649 1.3302e-09
1.65 1.2466e-09
1.651 1.1682e-09
1.652 1.0947e-09
1.653 1.0257e-09
1.654 9.611e-10
1.655 9.0048e-10
1.656 8.4364e-10
1.657 7.9035e-10
1.658 7.4039e-10
1.659 6.9356e-10
1.66 6.4965e-10
1.661 6.085e-10
1.662 5.6993e-10
1.663 5.3377e-10
1.664 4.9989e-10
1.665 4.6813e-10
1.666 4.3837e-10
1.667 4.1048e-10
1.668 3.8435e-10
1.669 3.5987e-10
1.67 3.3692e-10
1.671 3.1543e-10
1.672 2.9529e-10
1.673 2.7643e-10
1.674 2.5876e-10
1.675 2.4221e-10
1.676 2.267e-10
1.677 2.1218e-10
1.678 1.9858e-10
1.679 1.8584e-10
1.68 1.7391e-10
1.681 1.6274e-10
1.682 1.5228e-10
1.683 1.4249e-10
1.684 1.3332e-10
1.685 1.2473e-10
1.686 1.167e-10
1.687 1.0917e-10
1.688 1.0213e-10
1.689 9.5532e-11
1.69 8.936e-11
1.691 8.3582e-11
1.692 7.8175e-11
1.693 7.3114e-11
1.694 6.8378e-11
1.695 6.3946e-11
1.696 5.9799e-11
1.697 5.5918e-11
1.698 5.2286e-11
1.699 4.8888e-11
1.7 4.571e-11
1.701 4.2735e-11
1.702 3.9953e-11
1.703 3.735e-11
1.704 3.4916e-11
1.705 3.2638e-11
1.706 3.0508e-11
1.707 2.8516e-11
1.708 2.6652e-11
1.709 2.4909e-11
1.71 2.328e-11
1.711 2.1756e-11
1.712 2.0331e-11
1.713 1.8998e-11
1.714 1.7752e-11
1.715 1.6587e-11
1.716 1.5498e-11
1.717 1.448e-11
1.718 1.3528e-11
1.719 1.2638e-11
1.72 1.1806e-11
1.721 1.1029e-11
1.722 1.0302e-11
1.723 9.6226e-12
1.724 8.9878e-12
1.725 8.3945e-12
1.726 7.84e-12
1.727 7.3219e-12
1.728 6.8377e-12
1.729 6.3853e-12
1.73 5.9626e-12
1.731 5.5677e-12
1.732 5.1987e-12
1.733 4.8539e-12
1.734 4.5319e-12
1.735 4.231e-12
1.736 3.95e-12
1.737 3.6874e-12
1.738 3.4422e-12
1.739 3.2132e-12
1.74 2.9993e-12
1.741 2.7995e-12
1.742 2.6129e-12
1.743 2.4387e-12
1.744 2.276e-12
1.745 2.1241e-12
1.746 1.9822e-12
1.747 1.8497e-12
1.748 1.7261e-12
1.749 1.6106e-12
1.75 1.5028e-12
1.751 1.4021e-12
1.752 1.3082e-12
1.753 1.2205e-12
1.754 1.1386e-12
1.755 1.0622e-12
1.756 9.9088e-13
1.757 9.2432e-13
1.758 8.6219e-13
1.759 8.042e-13
1.76 7.5009e-13
1.761 6.9959e-13
1.762 6.5247e-13
1.763 6.085e-13
1.764 5.6747e-13
1.765 5.2919e-13
1.766 4.9348e-13
1.767 4.6015e-13
1.768 4.2906e-13
1.769 4.0006e-13
1.77 3.7301e-13
1.771 3.4777e-13
1.772 3.2422e-13
1.773 3.0226e-13
1.774 2.8178e-13
1.775 2.6268e-13
1.776 2.4486e-13
1.777 2.2824e-13
1.778 2.1275e-13
1.779 1.9829e-13
1.78 1.8482e-13
1.781 1.7225e-13
1.782 1.6053e-13
1.783 1.4961e-13
1.784 1.3942e-13
1.785 1.2992e-13
1.786 1.2107e-13
1.787 1.1281e-13
1.788 1.0511e-13
1.789 9.7939e-14
1.79 9.1251e-14
1.791 8.5016e-14
1.792 7.9205e-14
1.793 7.3789e-14
1.794 6.8741e-14
1.795 6.4036e-14
1.796 5.965e-14
1.797 5.5564e-14
1.798 5.1755e-14
1.799 4.8206e-14
1.8 4.4899e-14
1.801 4.1817e-14
1.802 3.8946e-14
1.803 3.6271e-14
1.804 3.3778e-14
1.805 3.1455e-14
1.806 2.9291e-14
1.807 2.7276e-14
1.808 2.5398e-14
1.809 2.3648e-14
1.81 2.2018e-14
1.811 2.05e-14
1.812 1.9086e-14
1.813 1.7769e-14
1.814 1.6543e-14
1.815 1.54e-14
1.816 1.4336e-14
1.817 1.3345e-14
1.818 1.2422e-14
1.819 1.1563e-14
1.82 1.0763e-14
1.821 1.0017e-14
1.822 9.3236e-15
1.823 8.6775e-15
1.824 8.0759e-15
1.825 7.5157e-15
1.826 6.9942e-15
1.827 6.5087e-15
1.828 6.0567e-15
1.829 5.6359e-15
1.83 5.2442e-15
1.831 4.8796e-15
1.832 4.5401e-15
1.833 4.2242e-15
1.834 3.9301e-15
1.835 3.6564e-15
1.836 3.4016e-15
1.837 3.1645e-15
1.838 2.9439e-15
1.839 2.7385e-15
1.84 2.5474e-15
1.841 2.3696e-15
1.842 2.2041e-15
1.843 2.0501e-15
1.844 1.9068e-15
1.845 1.7734e-15
1.846 1.6494e-15
1.847 1.534e-15
1.848 1.4266e-15
1.849 1.3267e-15
1.85 1.2337e-15
1.851 1.1472e-15
1.852 1.0668e-15
1.853 9.9197e-16
1.854 9.2236e-16
1.855 8.5761e-16
1.856 7.9739e-16
1.857 7.4137e-16
1.858 6.8927e-16
1.859 6.4081e-16
1.86 5.9574e-16
1.861 5.5383e-16
1.862 5.1484e-16
1.863 4.7859e-16
1.864 4.4488e-16
1.865 4.1354e-16
1.866 3.8439e-16
1.867 3.5728e-16
1.868 3.3208e-16
1.869 3.0865e-16
1.87 2.8686e-16
1.871 2.666e-16
1.872 2.4777e-16
1.873 2.3026e-16
1.874 2.1398e-16
1.875 1.9885e-16
1.876 1.8478e-16
1.877 1.717e-16
1.878 1.5955e-16
1.879 1.4825e-16
1.88 1.3775e-16
1.881 1.2798e-16
1.882 1.1891e-16
1.883 1.1048e-16
1.884 1.0264e-16
1.885 9.5354e-17
1.886 8.8585e-17
1.887 8.2293e-17
1.888 7.6447e-17
1.889 7.1014e-17
1.89 6.5965e-17
1.891 6.1274e-17
1.892 5.6915e-17
1.893 5.2865e-17
1.894 4.9101e-17
1.895 4.5605e-17
1.896 4.2356e-17
1.897 3.9338e-17
1.898 3.6533e-17
1.899 3.3928e-17
1.9 3.1508e-17
1.901 2.926e-17
1.902 2.7171e-17
1.903 2.5231e-17
1.904 2.3429e-17
1.905 2.1755e-17
1.906 2.02e-17
1.907 1.8756e-17
1.908 1.7414e-17
1.909 1.6168e-17
1.91 1.5011e-17
1.911 1.3937e-17
1.912 1.2939e-17
1.913 1.2012e-17
1.914 1.1151e-17
1.915 1.0352e-17
1.916 9.6095e-18
1.917 8.9203e-18
1.918 8.2803e-18
1.919 7.686e-18
1.92 7.1342e-18
1.921 6.6219e-18
1.922 6.1462e-18
1.923 5.7045e-18
1.924 5.2945e-18
1.925 4.9138e-18
1.926 4.5603e-18
1.927 4.2322e-18
1.928 3.9276e-18
1.929 3.6449e-18
1.93 3.3824e-18
1.931 3.1388e-18
1.932 2.9126e-18
1.933 2.7027e-18
1.934 2.5078e-18
1.935 2.3269e-18
1.936 2.1591e-18
1.937 2.0033e-18
1.938 1.8587e-18
1.939 1.7244e-18
1.94 1.5999e-18
1.941 1.4843e-18
1.942 1.377e-18
1.943 1.2775e-18
1.944 1.1851e-18
1.945 1.0994e-18
1.946 1.0198e-18
1.947 9.4604e-19
1.948 8.7755e-19
1.949 8.14e-19
1.95 7.5504e-19
1.951 7.0033e-19
1.952 6.4958e-19
1.953 6.0249e-19
1.954 5.5879e-19
1.955 5.1826e-19
1.956 4.8066e-19
1.957 4.4577e-19
1.958 4.1341e-19
1.959 3.8339e-19
1.96 3.5554e-19
1.961 3.2971e-19
1.962 3.0575e-19
1.963 2.8352e-19
1.964 2.629e-19
1.965 2.4378e-19
1.966 2.2604e-19
1.967 2.0959e-19
1.968 1.9434e-19
1.969 1.8019e-19
1.97 1.6706e-19
1.971 1.5489e-19
1.972 1.436e-19
1.973 1.3314e-19
1.974 1.2343e-19
1.975 1.1443e-19
1.976 1.0608e-19
1.977 9.8341e-20
1.978 9.1163e-20
1.979 8.4508e-20
1.98 7.8337e-20
1.981 7.2615e-20
1.982 6.7309e-20
1.983 6.239e-20
1.984 5.783e-20
1.985 5.3601e-20
1.986 4.9681e-20
1.987 4.6047e-20
1.988 4.2678e-20
1.989 3.9554e-20
1.99 3.6658e-20
1.991 3.3974e-20
1.992 3.1485e-20
1.993 2.9179e-20
1.994 2.704e-20
1.995 2.5058e-20
1.996 2.3221e-20
1.997 2.1518e-20
1.998 1.994e-20
1.999 1.8477e-20
2 1.7121e-20
2.001 1.5864e-20
2.002 1.4699e-20
2.003 1.362e-20
2.004 1.2619e-20
2.005 1.1692e-20
2.006 1.0833e-20
2.007 1.0036e-20
2.008 9.2985e-21
2.009 8.6146e-21
2.01 7.9809e-21
2.011 7.3937e-21
2.012 6.8495e-21
2.013 6.3453e-21
2.014 5.8781e-21
2.015 5.4452e-21
2.016 5.0441e-21
2.017 4.6724e-21
2.018 4.3281e-21
2.019 4.009e-21
2.02 3.7134e-21
2.021 3.4396e-21
2.022 3.1859e-21
2.023 2.9508e-21
2.024 2.733e-21
2.025 2.5313e-21
2.026 2.3444e-21
2.027 2.1713e-21
2.028 2.0109e-21
2.029 1.8623e-21
2.03 1.7247e-21
2.031 1.5973e-21
2.032 1.4792e-21
2.033 1.3698e-21
2.034 1.2685e-21
2.035 1.1747e-21
2.036 1.0877e-21
2.037 1.0072e-21
2.038 9.3268e-22
2.039 8.6362e-22
2.04 7.9967e-22
2.041 7.4044e-22
2.042 6.8558e-22
2.043 6.3478e-22
2.044 5.8773e-22
2.045 5.4416e-22
2.046 5.0381e-22
2.047 4.6645e-22
2.048 4.3185e-22
2.049 3.9981e-22
2.05 3.7014e-22
2.051 3.4267e-22
2.052 3.1723e-22
2.053 2.9367e-22
2.054 2.7186e-22
2.055 2.5167e-22
2.056 2.3297e-22
2.057 2.1566e-22
2.058 1.9963e-22
2.059 1.8479e-22
2.06 1.7105e-22
2.061 1.5833e-22
2.062 1.4655e-22
2.063 1.3564e-22
2.064 1.2555e-22
2.065 1.1621e-22
2.066 1.0755e-22
2.067 9.9546e-23
2.068 9.2133e-23
2.069 8.527e-23
2.07 7.8917e-23
2.071 7.3037e-23
2.072 6.7593e-23
2.073 6.2555e-23
2.074 5.7891e-23
2.075 5.3574e-23
2.076 4.9578e-23
2.077 4.5879e-23
2.078 4.2456e-23
2.079 3.9288e-23
2.08 3.6355e-23
2.081 3.3641e-23
2.082 3.1129e-23
2.083 2.8804e-23
2.084 2.6653e-23
2.085 2.4661e-23
2.086 2.2819e-23
2.087 2.1113e-23
2.088 1.9535e-23
2.089 1.8074e-23
2.09 1.6723e-23
2.091 1.5472e-23
2.092 1.4315e-23
2.093 1.3244e-23
2.094 1.2253e-23
2.095 1.1336e-23
2.096 1.0487e-23
2.097 9.702e-24
2.098 8.9755e-24
2.099 8.3033e-24
2.1 7.6813e-24


==> figures/pdf_verification_plot_data_emp_0.dat <==
%auto-ignore
1 0
1.005 0.10182
1.015 0.69
1.025 1.7513
1.035 3.099
1.045 4.5853
1.055 5.96
1.065 7.1317
1.075 7.9645
1.085 8.407
1.095 8.4326
1.105 8.1797
1.115 7.5955
1.125 6.8539
1.135 6.0045
1.145 5.1006
1.155 4.2491
1.165 3.4293
1.175 2.7195
1.185 2.1
1.195 1.6002
1.205 1.191
1.215 0.86639
1.225 0.62696
1.235 0.43838
1.245 0.30746
1.255 0.20967
1.265 0.14292
1.275 0.09326
1.285 0.06245
1.295 0.03954
1.305 0.02583
1.315 0.01634
1.325 0.00971
1.335 0.00619
1.345 0.00346
1.355 0.00218
1.365 0.0012
1.375 0.00074
1.385 0.00045
1.395 0.0003
1.405 0.00018
1.415 3e-05
1.425 4e-05
1.435 2e-05
1.445 1e-05
1.455 1e-05
4.395 0


==> figures/pdf_verification_plot_data_emp_1.dat <==
%auto-ignore
1 0
1.005 0.06451
1.015 0.43485
1.025 1.1231
1.035 2.0403
1.045 3.0937
1.055 4.1661
1.065 5.1861
1.075 6.0586
1.085 6.7245
1.095 7.1576
1.105 7.332
1.115 7.2923
1.125 7.0187
1.135 6.5826
1.145 6.0278
1.155 5.3879
1.165 4.699
1.175 4.0271
1.185 3.3729
1.195 2.7862
1.205 2.2483
1.215 1.7851
1.225 1.3969
1.235 1.0756
1.245 0.80889
1.255 0.60892
1.265 0.44307
1.275 0.32115
1.285 0.22723
1.295 0.1642
1.305 0.11231
1.315 0.07892
1.325 0.05212
1.335 0.0352
1.345 0.02344
1.355 0.01523
1.365 0.01017
1.375 0.00645
1.385 0.00413
1.395 0.00265
1.405 0.00171
1.415 0.00096
1.425 0.00057
1.435 0.00036
1.445 0.00013
1.455 0.00018
1.465 6e-05
1.475 3e-05
1.485 2e-05
1.495 2e-05
4.515 0


==> figures/roc_plot_data_1.dat <==
%auto-ignore
1 1
1 1
0.99999 0.99999
0.99997 0.99998
0.99993 0.99996
0.99987 0.99992
0.99978 0.99986
0.99965 0.99978
0.99947 0.99967
0.99925 0.99953
0.99897 0.99936
0.99864 0.99915
0.99824 0.9989
0.99777 0.9986
0.99722 0.99826
0.9966 0.99786
0.99588 0.99741
0.99508 0.99691
0.99418 0.99634
0.99319 0.99571
0.99209 0.99501
0.99088 0.99424
0.98957 0.99341
0.98813 0.99249
0.98658 0.9915
0.98491 0.99043
0.98311 0.98928
0.98119 0.98805
0.97913 0.98672
0.97694 0.98531
0.97462 0.98381
0.97215 0.98222
0.96955 0.98053
0.96681 0.97874
0.96392 0.97686
0.96089 0.97488
0.95771 0.9728
0.95439 0.97062
0.95092 0.96833
0.9473 0.96594
0.94353 0.96344
0.93962 0.96084
0.93556 0.95814
0.93134 0.95532
0.92698 0.9524
0.92248 0.94937
0.91782 0.94623
0.91303 0.94298
0.90808 0.93962
0.90299 0.93615
0.89777 0.93258
0.8924 0.92889
0.88689 0.9251
0.88124 0.9212
0.87547 0.91719
0.86955 0.91307
0.86351 0.90885
0.85734 0.90452
0.85105 0.90009
0.84463 0.89555
0.83809 0.8909
0.83144 0.88616
0.82467 0.88131
0.81779 0.87637
0.81081 0.87132
0.80372 0.86618
0.79653 0.86094
0.78924 0.85561
0.78186 0.85019
0.77439 0.84467
0.76683 0.83906
0.75919 0.83337
0.75147 0.82759
0.74367 0.82173
0.7358 0.81578
0.72787 0.80975
0.71987 0.80365
0.71181 0.79747
0.7037 0.79122
0.69553 0.78489
0.68732 0.7785
0.67906 0.77203
0.67076 0.76551
0.66243 0.75891
0.65406 0.75226
0.64567 0.74556
0.63725 0.73879
0.62881 0.73197
0.62035 0.72511
0.61189 0.71819
0.60341 0.71123
0.59492 0.70422
0.58644 0.69718
0.57796 0.69009
0.56948 0.68297
0.56101 0.67582
0.55255 0.66863
0.54411 0.66142
0.53569 0.65418
0.52729 0.64692
0.51892 0.63963
0.51058 0.63233
0.50227 0.62502
0.49399 0.61769
0.48575 0.61034
0.47755 0.60299
0.4694 0.59564
0.46129 0.58828
0.45323 0.58092
0.44523 0.57356
0.43727 0.5662
0.42938 0.55885
0.42154 0.55151
0.41376 0.54417
0.40604 0.53685
0.39839 0.52955
0.39081 0.52226
0.3833 0.51499
0.37585 0.50774
0.36848 0.50051
0.36118 0.49331
0.35396 0.48613
0.34682 0.47898
0.33975 0.47187
0.33276 0.46478
0.32585 0.45773
0.31903 0.45072
0.31229 0.44374
0.30563 0.43681
0.29906 0.42991
0.29257 0.42306
0.28617 0.41625
0.27985 0.40948
0.27362 0.40276
0.26749 0.3961
0.26143 0.38948
0.25547 0.38291
0.2496 0.37639
0.24382 0.36993
0.23812 0.36352
0.23252 0.35716
0.22701 0.35087
0.22158 0.34463
0.21625 0.33845
0.21101 0.33233
0.20585 0.32626
0.20078 0.32027
0.19581 0.31433
0.19092 0.30845
0.18612 0.30264
0.18141 0.29689
0.17678 0.29121
0.17225 0.28559
0.1678 0.28004
0.16343 0.27455
0.15915 0.26913
0.15496 0.26378
0.15085 0.25849
0.14682 0.25327
0.14287 0.24812
0.13901 0.24304
0.13523 0.23803
0.13152 0.23308
0.1279 0.2282
0.12435 0.2234
0.12089 0.21866
0.11749 0.21398
0.11418 0.20938
0.11094 0.20485
0.10777 0.20038
0.10467 0.19598
0.10165 0.19165
0.098698 0.18739
0.095815 0.18319
0.093 0.17907
0.090253 0.17501
0.087572 0.17101
0.084957 0.16709
0.082407 0.16323
0.07992 0.15943
0.077495 0.1557
0.075131 0.15204
0.072827 0.14844
0.070583 0.14491
0.068396 0.14144
0.066267 0.13803
0.064193 0.13468
0.062174 0.1314
0.060209 0.12818
0.058297 0.12502
0.056437 0.12192
0.054627 0.11888
0.052866 0.11589
0.051155 0.11297
0.049491 0.11011
0.047873 0.1073
0.046301 0.10455
0.044774 0.10186
0.04329 0.099218
0.041849 0.096634
0.04045 0.094104
0.039091 0.091628
0.037773 0.089204
0.036493 0.086832
0.035251 0.084511
0.034046 0.082241
0.032877 0.080021
0.031744 0.07785
0.030645 0.075728
0.029579 0.073653
0.028546 0.071625
0.027546 0.069643
0.026576 0.067707
0.025637 0.065816
0.024727 0.063969
0.023846 0.062165
0.022993 0.060404
0.022167 0.058685
0.021367 0.057007
0.020594 0.055369
0.019846 0.053771
0.019122 0.052213
0.018421 0.050692
0.017744 0.04921
0.017089 0.047764
0.016456 0.046355
0.015845 0.044981
0.015253 0.043642
0.014682 0.042337
0.01413 0.041066
0.013597 0.039828
0.013082 0.038622
0.012585 0.037448
0.012105 0.036305
0.011642 0.035192
0.011195 0.034108
0.010764 0.033054
0.010347 0.032028
0.0099458 0.03103
0.0095586 0.030059
0.0091852 0.029115
0.0088251 0.028196
0.008478 0.027303
0.0081435 0.026435
0.0078211 0.025592
0.0075104 0.024772
0.0072111 0.023975
0.0069228 0.023201
0.0066451 0.02245
0.0063777 0.021719
0.0061203 0.02101
0.0058724 0.020322
0.0056339 0.019653
0.0054043 0.019004
0.0051834 0.018375
0.0049709 0.017763
0.0047664 0.017171
0.0045698 0.016595
0.0043807 0.016037
0.0041989 0.015496
0.0040241 0.014972
0.0038561 0.014463
0.0036946 0.01397
0.0035395 0.013492
0.0033904 0.013029
0.0032471 0.01258
0.0031096 0.012145
0.0029775 0.011724
0.0028506 0.011316
0.0027288 0.010921
0.0026119 0.010538
0.0024996 0.010168
0.0023919 0.0098091
0.0022886 0.009462
0.0021894 0.0091262
0.0020943 0.0088011
0.0020031 0.0084867
0.0019156 0.0081825
0.0018317 0.0078883
0.0017512 0.0076038
0.0016741 0.0073286
0.0016002 0.0070626
0.0015294 0.0068054
0.0014615 0.0065569
0.0013965 0.0063167
0.0013342 0.0060845
0.0012745 0.0058602
0.0012173 0.0056436
0.0011626 0.0054343
0.0011102 0.0052321
0.00106 0.0050369
0.001012 0.0048485
0.00096608 0.0046665
0.0009221 0.0044909
0.00088002 0.0043214
0.00083977 0.0041578
0.00080126 0.0039999
0.00076443 0.0038476
0.0007292 0.0037007
0.00069552 0.003559
0.00066332 0.0034223
0.00063254 0.0032905
0.00060312 0.0031634
0.000575 0.0030409
0.00054812 0.0029228
0.00052245 0.002809
0.00049792 0.0026993
0.00047449 0.0025937
0.00045211 0.0024918
0.00043074 0.0023937
0.00041033 0.0022993
0.00039084 0.0022083
0.00037224 0.0021206
0.00035449 0.0020363
0.00033754 0.001955
0.00032137 0.0018768
0.00030594 0.0018016
0.00029122 0.0017292
0.00027718 0.0016595
0.00026378 0.0015924
0.00025101 0.0015279
0.00023883 0.0014658
0.00022721 0.0014061
0.00021614 0.0013488
0.00020558 0.0012936
0.00019552 0.0012405
0.00018593 0.0011895
0.00017679 0.0011404
0.00016809 0.0010933
0.00015979 0.001048
0.00015189 0.0010045
0.00014436 0.00096267
0.0001372 0.0009225
0.00013037 0.00088391
0.00012387 0.00084685
0.00011769 0.00081126
0.0001118 0.00077708
0.00010619 0.00074427
0.00010086 0.00071277
9.5779e-05 0.00068253
9.0948e-05 0.00065351
8.6352e-05 0.00062566
8.198e-05 0.00059894
7.7821e-05 0.00057329
7.3866e-05 0.00054869
7.0105e-05 0.0005251
6.6528e-05 0.00050246
6.3128e-05 0.00048076
5.9895e-05 0.00045994
5.6823e-05 0.00043998
5.3902e-05 0.00042085
5.1127e-05 0.00040251
4.8489e-05 0.00038493
4.5983e-05 0.00036808
4.3603e-05 0.00035193
4.1341e-05 0.00033646
3.9193e-05 0.00032164
3.7153e-05 0.00030744
3.5216e-05 0.00029384
3.3376e-05 0.00028081
3.163e-05 0.00026833
2.9972e-05 0.00025638
2.8398e-05 0.00024495
2.6904e-05 0.000234
2.5486e-05 0.00022351
2.4141e-05 0.00021348
2.2864e-05 0.00020387
2.1653e-05 0.00019469
2.0505e-05 0.00018589
1.9415e-05 0.00017748
1.8381e-05 0.00016943
1.7401e-05 0.00016173
1.6472e-05 0.00015437
1.559e-05 0.00014733
1.4755e-05 0.00014059
1.3963e-05 0.00013415
1.3212e-05 0.000128
1.2501e-05 0.00012211
1.1826e-05 0.00011649
1.1188e-05 0.00011111
1.0582e-05 0.00010597
1.0009e-05 0.00010106
9.4652e-06 9.6369e-05
8.9506e-06 9.1887e-05
8.4631e-06 8.7605e-05
8.0015e-06 8.3516e-05
7.5644e-06 7.9609e-05
7.1505e-06 7.5879e-05
6.7587e-06 7.2317e-05
6.3877e-06 6.8915e-05
6.0366e-06 6.5668e-05
5.7043e-06 6.2568e-05
5.3898e-06 5.9609e-05
5.0922e-06 5.6785e-05
4.8105e-06 5.409e-05
4.5441e-06 5.1518e-05
4.292e-06 4.9064e-05
4.0536e-06 4.6723e-05
3.8281e-06 4.449e-05
3.6148e-06 4.2359e-05
3.4131e-06 4.0327e-05
3.2224e-06 3.8389e-05
3.0421e-06 3.6541e-05
2.8716e-06 3.4779e-05
2.7104e-06 3.3099e-05
2.5581e-06 3.1497e-05
2.4141e-06 2.9971e-05
2.278e-06 2.8515e-05
2.1494e-06 2.7128e-05
2.0279e-06 2.5807e-05
1.9131e-06 2.4547e-05
1.8047e-06 2.3347e-05
1.7022e-06 2.2204e-05
1.6055e-06 2.1115e-05
1.5141e-06 2.0078e-05
1.4278e-06 1.909e-05
1.3463e-06 1.8149e-05
1.2693e-06 1.7253e-05
1.1967e-06 1.64e-05
1.1281e-06 1.5587e-05
1.0634e-06 1.4814e-05
1.0023e-06 1.4078e-05
9.4458e-07 1.3377e-05
8.9015e-07 1.271e-05
8.3879e-07 1.2076e-05
7.9033e-07 1.1472e-05
7.4461e-07 1.0897e-05
7.0148e-07 1.0351e-05
6.6079e-07 9.8305e-06
6.2241e-07 9.3358e-06
5.8621e-07 8.8653e-06
5.5208e-07 8.4178e-06
5.1989e-07 7.9922e-06
4.8954e-07 7.5875e-06
4.6092e-07 7.2028e-06
4.3394e-07 6.837e-06
4.0851e-07 6.4892e-06
3.8454e-07 6.1586e-06
3.6195e-07 5.8444e-06
3.4066e-07 5.5458e-06
3.2059e-07 5.262e-06
3.0169e-07 4.9924e-06
2.8387e-07 4.7361e-06
2.6709e-07 4.4927e-06
2.5128e-07 4.2615e-06
2.3639e-07 4.0418e-06
2.2236e-07 3.8331e-06
2.0915e-07 3.635e-06
1.9671e-07 3.4468e-06
1.8499e-07 3.2681e-06
1.7396e-07 3.0984e-06
1.6357e-07 2.9373e-06
1.538e-07 2.7844e-06
1.4459e-07 2.6392e-06
1.3593e-07 2.5014e-06
1.2777e-07 2.3706e-06
1.201e-07 2.2465e-06
1.1288e-07 2.1287e-06
1.0608e-07 2.0169e-06
9.9686e-08 1.9108e-06
9.367e-08 1.8102e-06
8.801e-08 1.7148e-06
8.2686e-08 1.6243e-06
7.7678e-08 1.5384e-06
7.2968e-08 1.4569e-06
6.8538e-08 1.3797e-06
6.4372e-08 1.3065e-06
6.0455e-08 1.237e-06
5.6771e-08 1.1712e-06
5.3308e-08 1.1088e-06
5.0053e-08 1.0496e-06
4.6992e-08 9.9352e-07
4.4116e-08 9.4036e-07
4.1412e-08 8.8998e-07
3.8871e-08 8.4224e-07
3.6482e-08 7.97e-07
3.4238e-08 7.5413e-07
3.213e-08 7.1352e-07
3.0149e-08 6.7504e-07
2.8288e-08 6.386e-07
2.6539e-08 6.0407e-07
2.4897e-08 5.7138e-07
2.3354e-08 5.4041e-07
2.1905e-08 5.1108e-07
2.0544e-08 4.8332e-07
1.9267e-08 4.5702e-07
1.8067e-08 4.3213e-07
1.694e-08 4.0856e-07
1.5882e-08 3.8625e-07
1.4889e-08 3.6514e-07
1.3957e-08 3.4515e-07
1.3082e-08 3.2623e-07
1.2261e-08 3.0833e-07
1.149e-08 2.9139e-07
1.0767e-08 2.7537e-07
1.0088e-08 2.602e-07
9.4511e-09 2.4586e-07
8.8535e-09 2.3228e-07
8.2929e-09 2.1945e-07
7.7669e-09 2.073e-07
7.2735e-09 1.9582e-07
6.8107e-09 1.8496e-07
6.3766e-09 1.7469e-07
5.9694e-09 1.6498e-07
5.5876e-09 1.558e-07
5.2295e-09 1.4711e-07
4.8939e-09 1.3891e-07
4.579e-09 1.3115e-07
4.2839e-09 1.2382e-07
4.0073e-09 1.1689e-07
3.7479e-09 1.1033e-07
3.5048e-09 1.0414e-07
3.2769e-09 9.8295e-08
3.0633e-09 9.2768e-08
2.8632e-09 8.7545e-08
2.6756e-09 8.2611e-08
2.4997e-09 7.795e-08
2.335e-09 7.3548e-08
2.1807e-09 6.9389e-08
2.0362e-09 6.5461e-08
1.9008e-09 6.1751e-08
1.774e-09 5.8248e-08
1.6551e-09 5.494e-08
1.5438e-09 5.1817e-08
1.4396e-09 4.8867e-08
1.342e-09 4.6083e-08
1.2506e-09 4.3455e-08
1.1649e-09 4.0973e-08
1.0849e-09 3.8631e-08
1.0098e-09 3.6421e-08
9.3956e-10 3.4335e-08
8.7368e-10 3.2366e-08
8.1218e-10 3.0508e-08
7.5465e-10 2.8755e-08
7.0071e-10 2.7101e-08
6.5012e-10 2.5541e-08
6.0294e-10 2.4068e-08
5.5877e-10 2.268e-08
5.1739e-10 2.137e-08
4.7868e-10 2.0134e-08
4.4247e-10 1.8969e-08
4.0865e-10 1.787e-08
3.7687e-10 1.6834e-08
3.4731e-10 1.5856e-08
3.1963e-10 1.4935e-08
2.936e-10 1.4066e-08
2.6932e-10 1.3247e-08
2.467e-10 1.2475e-08
2.2544e-10 1.1747e-08
2.0572e-10 1.1061e-08
1.8707e-10 1.0415e-08
1.6973e-10 9.8052e-09
1.5359e-10 9.2309e-09
1.3841e-10 8.6898e-09
1.242e-10 8.1798e-09
1.1102e-10 7.6993e-09
9.8623e-11 7.2466e-09
8.7084e-11 6.8201e-09
7.6227e-11 6.4183e-09
6.6109e-11 6.0399e-09
5.6673e-11 5.6834e-09
4.7862e-11 5.3476e-09
3.9563e-11 5.0314e-09
3.1889e-11 4.7336e-09
2.467e-11 4.4532e-09
1.7963e-11 4.1891e-09
1.171e-11 3.9405e-09
5.8549e-12 3.7064e-09
3.4106e-13 3.486e-09
0 3.2785e-09
0 3.0832e-09
0 2.8994e-09
0 2.7263e-09
0 2.5635e-09
0 2.4102e-09
0 2.266e-09
0 2.1303e-09
0 2.0025e-09
0 1.8824e-09
0 1.7694e-09
0 1.663e-09
0 1.563e-09
0 1.4688e-09
0 1.3804e-09
0 1.2971e-09
0 1.2188e-09
0 1.1452e-09
0 1.0759e-09
0 1.0108e-09
0 9.4958e-10
0 8.9201e-10
0 8.3785e-10
0 7.8702e-10
0 7.3917e-10
0 6.9421e-10
0 6.5197e-10
0 6.1222e-10
0 5.749e-10
0 5.3984e-10
0 5.0687e-10
0 4.7588e-10
0 4.4679e-10
0 4.194e-10
0 3.9369e-10
0 3.696e-10
0 3.4693e-10
0 3.2561e-10
0 3.0558e-10
0 2.868e-10
0 2.6917e-10
0 2.5258e-10
0 2.3703e-10
0 2.224e-10
0 2.0864e-10
0 1.9579e-10
0 1.8373e-10
0 1.7229e-10
0 1.6164e-10
0 1.5162e-10
0 1.4226e-10
0 1.3342e-10
0 1.2518e-10
0 1.1736e-10
0 1.101e-10
0 1.0323e-10
0 9.6801e-11
0 9.0782e-11
0 8.5138e-11
0 7.9828e-11
0 7.4852e-11
0 7.0209e-11
0 6.5782e-11
0 6.1693e-11
0 5.7848e-11
0 5.4212e-11
0 5.0831e-11
0 4.7665e-11
0 4.4671e-11
0 4.1853e-11
0 3.9252e-11
0 3.6816e-11
0 3.4515e-11
0 3.2365e-11
0 3.03e-11
0 2.8406e-11
0 2.6623e-11
0 2.4971e-11
0 2.3406e-11
0 2.1927e-11
0 2.0565e-11
0 1.9285e-11
0 1.8069e-11
0 1.6907e-11
0 1.5865e-11
0 1.4877e-11
0 1.3952e-11
0 1.3093e-11
0 1.2264e-11
0 1.1473e-11
0 1.0762e-11
0 1.012e-11
0 9.4725e-12
0 8.9045e-12
0 8.3281e-12
0 7.8031e-12
0 7.3229e-12
0 6.863e-12
0 6.4454e-12
0 6.0622e-12
0 5.6953e-12
0 5.3331e-12
0 5.0098e-12
0 4.7027e-12
0 4.4117e-12
0 4.1716e-12
0 3.8982e-12
0 3.667e-12
0 3.436e-12
0 3.2415e-12
0 3.0422e-12
0 2.881e-12
0 2.7005e-12
0 2.538e-12
0 2.3749e-12
0 2.2724e-12
0 2.1536e-12
0 2.0104e-12
0 1.8895e-12
0 1.815e-12
0 1.6578e-12
0 1.6315e-12
0 1.5071e-12
0 1.4471e-12
0 1.3366e-12
0 1.3021e-12
0 1.2339e-12
0 1.2181e-12
0 1.1149e-12
0 1.0424e-12
0 9.9565e-13
0 9.5046e-13
0 8.9473e-13
0 8.6031e-13
0 8.2201e-13
0 7.9736e-13
0 7.8371e-13
0 7.2653e-13
0 6.9589e-13
0 6.4782e-13
0 6.6114e-13
0 6.6092e-13
0 5.892e-13
0 5.8598e-13
0 5.6044e-13
0 5.2724e-13
0 5.338e-13
0 5.2114e-13
0 5.1026e-13
0 4.8617e-13
0 4.8839e-13
0 4.543e-13
0 4.2089e-13
0 4.1278e-13
0 4.1478e-13
0 4.1167e-13
0 4.2277e-13
0 3.7448e-13
0 3.6393e-13
0 3.8303e-13
0 3.787e-13
0 3.9191e-13
0 3.9835e-13
0 3.4661e-13
0 3.5427e-13
0 3.4306e-13
0 3.0975e-13
0 3.3717e-13
0 3.0664e-13
0 3.0864e-13
0 3.2718e-13
0 3.1875e-13
0 3.2674e-13
0 3.3085e-13
0 2.8977e-13
0 3.4062e-13
0 3.0898e-13
0 2.9565e-13
0 2.9898e-13
0 3.445e-13
0 2.8799e-13
0 3.324e-13
0 3.1475e-13
0 2.7645e-13
0 2.941e-13
0 3.1686e-13
0 2.9721e-13
0 2.8044e-13
0 2.6379e-13
0 2.7944e-13
0 2.6268e-13
0 3.012e-13
0 3.0864e-13
0 2.9821e-13
0 2.8111e-13
0 3.1664e-13
0 2.8533e-13
0 3.052e-13
0 2.8211e-13
0 2.5613e-13
0 2.5602e-13
0 2.8855e-13
0 2.7878e-13
0 2.5668e-13
0 2.8422e-13
0 2.8788e-13
0 2.7522e-13
0 3.072e-13
0 2.901e-13
0 2.6723e-13
0 3.0231e-13
0 2.8555e-13
0 2.8011e-13
0 3.0465e-13
0 2.7511e-13
0 2.3881e-13
0 3.1164e-13
0 2.9832e-13
0 2.8844e-13
0 2.7633e-13
0 2.5646e-13
0 2.8766e-13
0 2.6856e-13
0 2.77e-13
0 2.8622e-13
0 2.7278e-13
0 2.81e-13
0 2.9265e-13
0 2.7611e-13
0 2.6901e-13
0 3.0609e-13
0 2.538e-13
0 2.579e-13
0 2.9932e-13
0 2.6079e-13
0 2.7056e-13
0 3.0009e-13
0 2.4636e-13
0 3.0498e-13
0 2.6568e-13
0 2.6179e-13
0 2.8444e-13
0 2.921e-13
0 2.7189e-13
0 2.921e-13
0 2.8244e-13
0 2.8944e-13
0 2.6157e-13
0 2.5036e-13
0 3.002e-13
0 2.7356e-13
0 2.74e-13
0 2.77e-13
0 2.609e-13
0 2.5702e-13
0 2.649e-13
0 2.7378e-13
0 2.6035e-13
0 2.6557e-13
0 2.6779e-13
0 2.8111e-13
0 2.8111e-13
0 2.6601e-13
0 2.7489e-13
0 2.7311e-13
0 2.8189e-13
0 2.9254e-13
0 2.8866e-13
0 2.9665e-13
0 2.7411e-13
0 2.679e-13
0 2.7667e-13
0 2.7733e-13
0 2.8633e-13
0 2.7345e-13
0 2.5335e-13
0 2.8277e-13
0 2.6501e-13
0 2.7001e-13
0 2.7323e-13
0 2.9676e-13
0 2.8899e-13
0 2.8888e-13
0 2.5413e-13
0 2.8655e-13
0 3.0231e-13
0 2.8022e-13
0 3.1919e-13
0 2.7867e-13
0 2.3592e-13
0 2.7778e-13
0 2.6568e-13
0 2.7545e-13
0 2.7611e-13
0 2.7212e-13
0 2.75e-13
0 3.0531e-13
0 2.6235e-13
0 3.0187e-13
0 2.9698e-13
0 2.5702e-13
0 2.7478e-13
0 2.8444e-13
0 2.8511e-13
0 3.022e-13
0 2.8788e-13
0 2.7833e-13
0 2.9066e-13
0 2.4702e-13
0 2.7722e-13
0 3.143e-13
0 2.5857e-13
0 2.81e-13
0 3.0365e-13
0 2.6279e-13
0 2.7189e-13
0 2.4847e-13
0 2.6334e-13
0 2.9377e-13
0 2.9243e-13
0 2.8089e-13
0 2.6368e-13
0 2.9388e-13
0 2.6246e-13
0 2.7689e-13
0 2.5435e-13
0 2.5613e-13
0 2.8888e-13
0 2.8166e-13
0 2.6656e-13
0 2.8666e-13
0 2.6734e-13
0 3.0365e-13
0 2.9821e-13
0 2.6834e-13
0 2.5746e-13
0 2.7356e-13
0 2.9976e-13
0 2.5935e-13
0 2.7134e-13
0 2.8466e-13
0 2.9921e-13
0 2.9043e-13
0 2.7556e-13
0 2.5191e-13
0 2.6767e-13
0 2.6112e-13
0 2.83e-13
0 2.7689e-13
0 2.8244e-13
0 2.9177e-13
0 2.6745e-13
0 2.7645e-13
0 2.7189e-13
0 2.8533e-13
0 2.679e-13
0 3.0076e-13
0 2.6235e-13
0 2.3881e-13
0 2.8644e-13
0 2.6223e-13
0 2.8266e-13
0 2.8966e-13
0 2.8844e-13
0 2.6357e-13
0 2.9443e-13
0 2.7534e-13
0 3.2174e-13
0 2.7689e-13
0 2.9232e-13
0 2.8089e-13
0 2.8788e-13
0 2.7878e-13
0 2.8322e-13
0 2.659e-13
0 2.9243e-13
0 2.8433e-13
0 2.7944e-13
0 2.8633e-13
0 2.8955e-13
0 2.7134e-13
0 2.72e-13
0 2.8777e-13
0 2.3948e-13
0 2.8544e-13
0 2.6157e-13
0 2.8699e-13
0 2.7933e-13
0 2.7589e-13
0 2.6645e-13
0 2.9043e-13
0 2.7311e-13
0 2.8866e-13
0 2.8511e-13
0 2.5946e-13
0 2.7178e-13
0 2.2948e-13
0 2.7212e-13
0 2.8755e-13
0 2.5846e-13
0 2.8255e-13
0 2.75e-13
0 3.0276e-13
0 2.6124e-13
0 3.1375e-13
0 2.6168e-13
0 2.5357e-13
0 2.6656e-13
0 2.8377e-13
0 2.7667e-13
0 2.8955e-13
0 2.8932e-13
0 2.8966e-13
0 2.7989e-13
0 2.9132e-13
0 2.8666e-13
0 2.7534e-13
0 2.73e-13
0 2.6545e-13
0 2.7434e-13
0 2.8477e-13
0 2.9121e-13
0 2.4691e-13
0 2.9599e-13
0 2.9221e-13
0 2.7367e-13
0 2.8511e-13
0 2.9166e-13
0 2.7667e-13
0 2.579e-13
0 2.73e-13
0 2.6856e-13


==> figures/roc_plot_data_2.dat <==
%auto-ignore
1 1
1 1
0.99999 1
0.99997 1
0.99993 0.99999
0.99987 0.99998
0.99978 0.99996
0.99965 0.99994
0.99947 0.99991
0.99925 0.99987
0.99897 0.99982
0.99864 0.99977
0.99824 0.9997
0.99777 0.99962
0.99722 0.99952
0.9966 0.99941
0.99588 0.99928
0.99508 0.99914
0.99418 0.99898
0.99319 0.99881
0.99209 0.99861
0.99088 0.99839
0.98957 0.99815
0.98813 0.99789
0.98658 0.99761
0.98491 0.9973
0.98311 0.99696
0.98119 0.9966
0.97913 0.99621
0.97694 0.99579
0.97462 0.99535
0.97215 0.99487
0.96955 0.99436
0.96681 0.99382
0.96392 0.99325
0.96089 0.99264
0.95771 0.992
0.95439 0.99132
0.95092 0.9906
0.9473 0.98985
0.94353 0.98906
0.93962 0.98823
0.93556 0.98735
0.93134 0.98644
0.92698 0.98548
0.92248 0.98448
0.91782 0.98344
0.91303 0.98235
0.90808 0.98121
0.90299 0.98003
0.89777 0.9788
0.8924 0.97753
0.88689 0.9762
0.88124 0.97482
0.87547 0.97339
0.86955 0.97191
0.86351 0.97038
0.85734 0.96879
0.85105 0.96716
0.84463 0.96546
0.83809 0.96371
0.83144 0.96191
0.82467 0.96005
0.81779 0.95813
0.81081 0.95615
0.80372 0.95412
0.79653 0.95202
0.78924 0.94987
0.78186 0.94766
0.77439 0.94539
0.76683 0.94305
0.75919 0.94066
0.75147 0.9382
0.74367 0.93568
0.7358 0.9331
0.72787 0.93045
0.71987 0.92774
0.71181 0.92497
0.7037 0.92214
0.69553 0.91924
0.68732 0.91627
0.67906 0.91325
0.67076 0.91015
0.66243 0.907
0.65406 0.90378
0.64567 0.90049
0.63725 0.89714
0.62881 0.89372
0.62035 0.89024
0.61189 0.8867
0.60341 0.88309
0.59492 0.87942
0.58644 0.87568
0.57796 0.87188
0.56948 0.86801
0.56101 0.86409
0.55255 0.8601
0.54411 0.85604
0.53569 0.85193
0.52729 0.84775
0.51892 0.84351
0.51058 0.83921
0.50227 0.83485
0.49399 0.83043
0.48575 0.82596
0.47755 0.82142
0.4694 0.81682
0.46129 0.81217
0.45323 0.80746
0.44523 0.8027
0.43727 0.79788
0.42938 0.79301
0.42154 0.78808
0.41376 0.7831
0.40604 0.77807
0.39839 0.77299
0.39081 0.76786
0.3833 0.76268
0.37585 0.75745
0.36848 0.75218
0.36118 0.74686
0.35396 0.74149
0.34682 0.73608
0.33975 0.73063
0.33276 0.72514
0.32585 0.71961
0.31903 0.71404
0.31229 0.70843
0.30563 0.70279
0.29906 0.69711
0.29257 0.6914
0.28617 0.68565
0.27985 0.67987
0.27362 0.67406
0.26749 0.66823
0.26143 0.66236
0.25547 0.65648
0.2496 0.65056
0.24382 0.64462
0.23812 0.63866
0.23252 0.63268
0.22701 0.62668
0.22158 0.62067
0.21625 0.61463
0.21101 0.60858
0.20585 0.60252
0.20078 0.59644
0.19581 0.59036
0.19092 0.58426
0.18612 0.57816
0.18141 0.57205
0.17678 0.56594
0.17225 0.55982
0.1678 0.5537
0.16343 0.54757
0.15915 0.54145
0.15496 0.53533
0.15085 0.52922
0.14682 0.5231
0.14287 0.517
0.13901 0.5109
0.13523 0.50481
0.13152 0.49872
0.1279 0.49265
0.12435 0.4866
0.12089 0.48055
0.11749 0.47452
0.11418 0.46851
0.11094 0.46252
0.10777 0.45654
0.10467 0.45058
0.10165 0.44465
0.098698 0.43873
0.095815 0.43284
0.093 0.42698
0.090253 0.42114
0.087572 0.41533
0.084957 0.40954
0.082407 0.40378
0.07992 0.39806
0.077495 0.39236
0.075131 0.3867
0.072827 0.38107
0.070583 0.37547
0.068396 0.36991
0.066267 0.36438
0.064193 0.35889
0.062174 0.35344
0.060209 0.34802
0.058297 0.34264
0.056437 0.33731
0.054627 0.33201
0.052866 0.32675
0.051155 0.32154
0.049491 0.31637
0.047873 0.31124
0.046301 0.30615
0.044774 0.30111
0.04329 0.29612
0.041849 0.29117
0.04045 0.28626
0.039091 0.2814
0.037773 0.27659
0.036493 0.27183
0.035251 0.26711
0.034046 0.26244
0.032877 0.25782
0.031744 0.25325
0.030645 0.24873
0.029579 0.24426
0.028546 0.23983
0.027546 0.23546
0.026576 0.23113
0.025637 0.22686
0.024727 0.22264
0.023846 0.21847
0.022993 0.21434
0.022167 0.21027
0.021367 0.20625
0.020594 0.20228
0.019846 0.19837
0.019122 0.1945
0.018421 0.19068
0.017744 0.18692
0.017089 0.18321
0.016456 0.17954
0.015845 0.17593
0.015253 0.17237
0.014682 0.16886
0.01413 0.1654
0.013597 0.16199
0.013082 0.15863
0.012585 0.15532
0.012105 0.15206
0.011642 0.14885
0.011195 0.14569
0.010764 0.14258
0.010347 0.13951
0.0099458 0.1365
0.0095586 0.13353
0.0091852 0.13062
0.0088251 0.12775
0.008478 0.12492
0.0081435 0.12215
0.0078211 0.11942
0.0075104 0.11674
0.0072111 0.1141
0.0069228 0.11151
0.0066451 0.10896
0.0063777 0.10646
0.0061203 0.10401
0.0058724 0.10159
0.0056339 0.099227
0.0054043 0.096901
0.0051834 0.094619
0.0049709 0.092379
0.0047664 0.090181
0.0045698 0.088024
0.0043807 0.085909
0.0041989 0.083834
0.0040241 0.081799
0.0038561 0.079803
0.0036946 0.077847
0.0035395 0.07593
0.0033904 0.074051
0.0032471 0.072209
0.0031096 0.070405
0.0029775 0.068637
0.0028506 0.066906
0.0027288 0.065211
0.0026119 0.06355
0.0024996 0.061925
0.0023919 0.060334
0.0022886 0.058777
0.0021894 0.057253
0.0020943 0.055762
0.0020031 0.054303
0.0019156 0.052876
0.0018317 0.051481
0.0017512 0.050116
0.0016741 0.048782
0.0016002 0.047477
0.0015294 0.046202
0.0014615 0.044956
0.0013965 0.043739
0.0013342 0.042549
0.0012745 0.041387
0.0012173 0.040252
0.0011626 0.039143
0.0011102 0.03806
0.00106 0.037003
0.001012 0.035972
0.00096608 0.034965
0.0009221 0.033982
0.00088002 0.033023
0.00083977 0.032087
0.00080126 0.031174
0.00076443 0.030284
0.0007292 0.029416
0.00069552 0.028569
0.00066332 0.027743
0.00063254 0.026939
0.00060312 0.026154
0.000575 0.02539
0.00054812 0.024645
0.00052245 0.023919
0.00049792 0.023212
0.00047449 0.022523
0.00045211 0.021853
0.00043074 0.021199
0.00041033 0.020564
0.00039084 0.019944
0.00037224 0.019342
0.00035449 0.018755
0.00033754 0.018184
0.00032137 0.017629
0.00030594 0.017089
0.00029122 0.016563
0.00027718 0.016052
0.00026378 0.015555
0.00025101 0.015071
0.00023883 0.014601
0.00022721 0.014144
0.00021614 0.0137
0.00020558 0.013268
0.00019552 0.012849
0.00018593 0.012441
0.00017679 0.012045
0.00016809 0.011661
0.00015979 0.011287
0.00015189 0.010924
0.00014436 0.010572
0.0001372 0.01023
0.00013037 0.0098979
0.00012387 0.0095756
0.00011769 0.0092629
0.0001118 0.0089593
0.00010619 0.0086648
0.00010086 0.0083791
9.5779e-05 0.0081019
9.0948e-05 0.0078331
8.6352e-05 0.0075723
8.198e-05 0.0073195
7.7821e-05 0.0070744
7.3866e-05 0.0068368
7.0105e-05 0.0066064
6.6528e-05 0.0063831
6.3128e-05 0.0061668
5.9895e-05 0.0059571
5.6823e-05 0.005754
5.3902e-05 0.0055572
5.1127e-05 0.0053666
4.8489e-05 0.005182
4.5983e-05 0.0050032
4.3603e-05 0.0048301
4.1341e-05 0.0046625
3.9193e-05 0.0045002
3.7153e-05 0.0043432
3.5216e-05 0.0041912
3.3376e-05 0.0040441
3.163e-05 0.0039017
2.9972e-05 0.003764
2.8398e-05 0.0036308
2.6904e-05 0.0035019
2.5486e-05 0.0033773
2.4141e-05 0.0032568
2.2864e-05 0.0031402
2.1653e-05 0.0030276
2.0505e-05 0.0029186
1.9415e-05 0.0028134
1.8381e-05 0.0027116
1.7401e-05 0.0026133
1.6472e-05 0.0025182
1.559e-05 0.0024264
1.4755e-05 0.0023377
1.3963e-05 0.002252
1.3212e-05 0.0021693
1.2501e-05 0.0020894
1.1826e-05 0.0020122
1.1188e-05 0.0019377
1.0582e-05 0.0018658
1.0009e-05 0.0017963
9.4652e-06 0.0017293
8.9506e-06 0.0016646
8.4631e-06 0.0016022
8.0015e-06 0.0015419
7.5644e-06 0.0014838
7.1505e-06 0.0014278
6.7587e-06 0.0013737
6.3877e-06 0.0013216
6.0366e-06 0.0012713
5.7043e-06 0.0012228
5.3898e-06 0.001176
5.0922e-06 0.0011309
4.8105e-06 0.0010875
4.5441e-06 0.0010456
4.292e-06 0.0010052
4.0536e-06 0.00096632
3.8281e-06 0.00092883
3.6148e-06 0.00089272
3.4131e-06 0.00085793
3.2224e-06 0.00082442
3.0421e-06 0.00079215
2.8716e-06 0.00076106
2.7104e-06 0.00073113
2.5581e-06 0.00070231
2.4141e-06 0.00067457
2.278e-06 0.00064786
2.1494e-06 0.00062215
2.0279e-06 0.0005974
1.9131e-06 0.00057359
1.8047e-06 0.00055068
1.7022e-06 0.00052863
1.6055e-06 0.00050742
1.5141e-06 0.00048701
1.4278e-06 0.00046739
1.3463e-06 0.00044851
1.2693e-06 0.00043036
1.1967e-06 0.0004129
1.1281e-06 0.00039612
1.0634e-06 0.00037999
1.0023e-06 0.00036448
9.4458e-07 0.00034957
8.9015e-07 0.00033524
8.3879e-07 0.00032147
7.9033e-07 0.00030824
7.4461e-07 0.00029552
7.0148e-07 0.00028331
6.6079e-07 0.00027157
6.2241e-07 0.0002603
5.8621e-07 0.00024948
5.5208e-07 0.00023908
5.1989e-07 0.0002291
4.8954e-07 0.00021952
4.6092e-07 0.00021032
4.3394e-07 0.00020148
4.0851e-07 0.000193
3.8454e-07 0.00018486
3.6195e-07 0.00017705
3.4066e-07 0.00016956
3.2059e-07 0.00016237
3.0169e-07 0.00015546
2.8387e-07 0.00014884
2.6709e-07 0.00014249
2.5128e-07 0.0001364
2.3639e-07 0.00013056
2.2236e-07 0.00012496
2.0915e-07 0.00011959
1.9671e-07 0.00011444
1.8499e-07 0.0001095
1.7396e-07 0.00010477
1.6357e-07 0.00010023
1.538e-07 9.588e-05
1.4459e-07 9.1712e-05
1.3593e-07 8.7718e-05
1.2777e-07 8.3891e-05
1.201e-07 8.0224e-05
1.1288e-07 7.6711e-05
1.0608e-07 7.3346e-05
9.9686e-08 7.0123e-05
9.367e-08 6.7035e-05
8.801e-08 6.4079e-05
8.2686e-08 6.1248e-05
7.7678e-08 5.8537e-05
7.2968e-08 5.5942e-05
6.8538e-08 5.3457e-05
6.4372e-08 5.1079e-05
6.0455e-08 4.8802e-05
5.6771e-08 4.6623e-05
5.3308e-08 4.4538e-05
5.0053e-08 4.2542e-05
4.6992e-08 4.0633e-05
4.4116e-08 3.8807e-05
4.1412e-08 3.7059e-05
3.8871e-08 3.5388e-05
3.6482e-08 3.3789e-05
3.4238e-08 3.2259e-05
3.213e-08 3.0797e-05
3.0149e-08 2.9398e-05
2.8288e-08 2.8061e-05
2.6539e-08 2.6783e-05
2.4897e-08 2.5561e-05
2.3354e-08 2.4392e-05
2.1905e-08 2.3275e-05
2.0544e-08 2.2208e-05
1.9267e-08 2.1188e-05
1.8067e-08 2.0213e-05
1.694e-08 1.9282e-05
1.5882e-08 1.8392e-05
1.4889e-08 1.7542e-05
1.3957e-08 1.6729e-05
1.3082e-08 1.5954e-05
1.2261e-08 1.5213e-05
1.149e-08 1.4505e-05
1.0767e-08 1.3829e-05
1.0088e-08 1.3184e-05
9.4511e-09 1.2568e-05
8.8535e-09 1.1979e-05
8.2929e-09 1.1418e-05
7.7669e-09 1.0882e-05
7.2735e-09 1.037e-05
6.8107e-09 9.8816e-06
6.3766e-09 9.4155e-06
5.9694e-09 8.9707e-06
5.5876e-09 8.5463e-06
5.2295e-09 8.1414e-06
4.8939e-09 7.7551e-06
4.579e-09 7.3865e-06
4.2839e-09 7.035e-06
4.0073e-09 6.6997e-06
3.7479e-09 6.3799e-06
3.5048e-09 6.075e-06
3.2769e-09 5.7841e-06
3.0633e-09 5.5068e-06
2.8632e-09 5.2425e-06
2.6756e-09 4.9904e-06
2.4997e-09 4.7501e-06
2.335e-09 4.5211e-06
2.1807e-09 4.3028e-06
2.0362e-09 4.0948e-06
1.9008e-09 3.8965e-06
1.774e-09 3.7075e-06
1.6551e-09 3.5275e-06
1.5438e-09 3.356e-06
1.4396e-09 3.1926e-06
1.342e-09 3.0369e-06
1.2506e-09 2.8886e-06
1.1649e-09 2.7474e-06
1.0849e-09 2.6128e-06
1.0098e-09 2.4847e-06
9.3956e-10 2.3628e-06
8.7368e-10 2.2466e-06
8.1218e-10 2.136e-06
7.5465e-10 2.0307e-06
7.0071e-10 1.9305e-06
6.5012e-10 1.835e-06
6.0294e-10 1.7442e-06
5.5877e-10 1.6578e-06
5.1739e-10 1.5755e-06
4.7868e-10 1.4972e-06
4.4247e-10 1.4227e-06
4.0865e-10 1.3519e-06
3.7687e-10 1.2844e-06
3.4731e-10 1.2203e-06
3.1963e-10 1.1592e-06
2.936e-10 1.1012e-06
2.6932e-10 1.046e-06
2.467e-10 9.9345e-07
2.2544e-10 9.4351e-07
2.0572e-10 8.9602e-07
1.8707e-10 8.5086e-07
1.6973e-10 8.0793e-07
1.5359e-10 7.6711e-07
1.3841e-10 7.283e-07
1.242e-10 6.9141e-07
1.1102e-10 6.5635e-07
9.8623e-11 6.2302e-07
8.7084e-11 5.9135e-07
7.6227e-11 5.6125e-07
6.6109e-11 5.3265e-07
5.6673e-11 5.0547e-07
4.7862e-11 4.7964e-07
3.9563e-11 4.5511e-07
3.1889e-11 4.318e-07
2.467e-11 4.0967e-07
1.7963e-11 3.8864e-07
1.171e-11 3.6866e-07
5.8549e-12 3.4969e-07
3.4106e-13 3.3168e-07
0 3.1457e-07
0 2.9833e-07
0 2.829e-07
0 2.6826e-07
0 2.5436e-07
0 2.4116e-07
0 2.2864e-07
0 2.1675e-07
0 2.0546e-07
0 1.9476e-07
0 1.8459e-07
0 1.7495e-07
0 1.658e-07
0 1.5712e-07
0 1.4889e-07
0 1.4107e-07
0 1.3366e-07
0 1.2663e-07
0 1.1997e-07
0 1.1364e-07
0 1.0765e-07
0 1.0196e-07
0 9.6569e-08
0 9.1457e-08
0 8.661e-08
0 8.2015e-08
0 7.766e-08
0 7.3531e-08
0 6.9617e-08
0 6.5908e-08
0 6.2393e-08
0 5.9061e-08
0 5.5905e-08
0 5.2914e-08
0 5.0079e-08
0 4.7394e-08
0 4.4851e-08
0 4.2441e-08
0 4.0158e-08
0 3.7996e-08
0 3.5948e-08
0 3.4009e-08
0 3.2172e-08
0 3.0433e-08
0 2.8786e-08
0 2.7227e-08
0 2.5751e-08
0 2.4353e-08
0 2.303e-08
0 2.1777e-08
0 2.0592e-08
0 1.947e-08
0 1.8408e-08
0 1.7402e-08
0 1.6451e-08
0 1.5551e-08
0 1.47e-08
0 1.3894e-08
0 1.3132e-08
0 1.2411e-08
0 1.1728e-08
0 1.1083e-08
0 1.0473e-08
0 9.8952e-09
0 9.3492e-09
0 8.8328e-09
0 8.3445e-09
0 7.8828e-09
0 7.4462e-09
0 7.0333e-09
0 6.6431e-09
0 6.2741e-09
0 5.9253e-09
0 5.5957e-09
0 5.284e-09
0 4.9894e-09
0 4.7111e-09
0 4.448e-09
0 4.1994e-09
0 3.9644e-09
0 3.7424e-09
0 3.5327e-09
0 3.3345e-09
0 3.1473e-09
0 2.9705e-09
0 2.8034e-09
0 2.6456e-09
0 2.4966e-09
0 2.3558e-09
0 2.2228e-09
0 2.0973e-09
0 1.9787e-09
0 1.8667e-09
0 1.761e-09
0 1.6612e-09
0 1.567e-09
0 1.478e-09
0 1.3941e-09
0 1.3148e-09
0 1.24e-09
0 1.1693e-09
0 1.1027e-09
0 1.0397e-09
0 9.804e-10
0 9.2437e-10
0 8.7151e-10
0 8.2162e-10
0 7.7457e-10
0 7.3016e-10
0 6.8827e-10
0 6.4874e-10
0 6.1148e-10
0 5.7631e-10
0 5.4314e-10
0 5.1186e-10
0 4.8239e-10
0 4.5457e-10
0 4.2831e-10
0 4.0358e-10
0 3.8028e-10
0 3.5823e-10
0 3.3756e-10
0 3.1796e-10
0 2.9955e-10
0 2.8213e-10
0 2.6581e-10
0 2.5036e-10
0 2.3586e-10
0 2.221e-10
0 2.0915e-10
0 1.9697e-10
0 1.855e-10
0 1.7468e-10
0 1.6451e-10
0 1.5489e-10
0 1.4587e-10
0 1.3734e-10
0 1.2929e-10
0 1.2173e-10
0 1.146e-10
0 1.0791e-10
0 1.0161e-10
0 9.5616e-11
0 9.0014e-11
0 8.4729e-11
0 7.9757e-11
0 7.5092e-11
0 7.0673e-11
0 6.6524e-11
0 6.2609e-11
0 5.8955e-11
0 5.5466e-11
0 5.2185e-11
0 4.9132e-11
0 4.6239e-11
0 4.3513e-11
0 4.0972e-11
0 3.8542e-11
0 3.6264e-11
0 3.4158e-11
0 3.2145e-11
0 3.0268e-11
0 2.8512e-11
0 2.6803e-11
0 2.5235e-11
0 2.3739e-11
0 2.232e-11
0 2.1037e-11
0 1.9782e-11
0 1.8622e-11
0 1.7579e-11
0 1.6525e-11
0 1.5557e-11
0 1.4671e-11
0 1.3782e-11
0 1.3016e-11
0 1.224e-11
0 1.1528e-11
0 1.0863e-11
0 1.0269e-11
0 9.6431e-12
0 9.124e-12
0 8.5769e-12
0 8.0582e-12
0 7.6217e-12
0 7.192e-12
0 6.7808e-12
0 6.3967e-12
0 6.0145e-12
0 5.6841e-12
0 5.3627e-12
0 5.091e-12
0 4.8291e-12
0 4.5506e-12
0 4.2919e-12
0 4.0854e-12
0 3.8354e-12
0 3.6365e-12
0 3.4368e-12
0 3.2297e-12
0 3.0721e-12
0 2.9403e-12
0 2.7616e-12
0 2.6182e-12
0 2.5177e-12
0 2.3864e-12
0 2.2653e-12
0 2.169e-12
0 2.0587e-12
0 1.9286e-12
0 1.8627e-12
0 1.7787e-12
0 1.6868e-12
0 1.6392e-12
0 1.5563e-12
0 1.4472e-12
0 1.444e-12
0 1.3689e-12
0 1.3159e-12
0 1.2644e-12
0 1.1637e-12
0 1.1491e-12
0 1.1136e-12
0 1.0647e-12
0 1.0445e-12
0 1.0134e-12
0 9.8155e-13
0 9.4824e-13
0 9.1582e-13
0 8.7885e-13
0 8.8785e-13
0 8.0136e-13
0 7.8793e-13
0 8.0602e-13
0 7.4052e-13
0 7.403e-13
0 7.5273e-13
0 6.9567e-13
0 7.3275e-13
0 6.9267e-13
0 6.5858e-13
0 6.6214e-13
0 6.5425e-13
0 6.3671e-13
0 6.4326e-13
0 6.2905e-13
0 6.0452e-13
0 5.8631e-13
0 5.751e-13
0 6.0973e-13
0 5.7865e-13
0 5.6222e-13
0 5.7931e-13
0 5.4945e-13
0 5.3468e-13
0 5.3269e-13
0 5.4112e-13
0 5.2247e-13
0 5.3857e-13
0 5.1614e-13
0 5.3091e-13
0 5.2824e-13
0 4.9616e-13
0 5.1781e-13
0 5.1636e-13
0 5.2636e-13
0 5.2736e-13
0 5.1315e-13
0 5.2924e-13
0 4.986e-13
0 4.9238e-13
0 5.016e-13
0 5.0193e-13
0 4.9749e-13
0 5.0249e-13
0 4.7473e-13
0 4.9794e-13
0 4.6629e-13
0 4.7928e-13
0 4.8095e-13
0 5.0737e-13
0 4.9483e-13
0 4.855e-13
0 4.6874e-13
0 4.885e-13
0 5.0804e-13
0 4.7617e-13
0 5.1459e-13
0 4.7751e-13
0 4.402e-13
0 4.7695e-13
0 4.7695e-13
0 4.8761e-13
0 4.8661e-13
0 4.8184e-13
0 4.8661e-13
0 5.0038e-13
0 4.4698e-13
0 5.0127e-13
0 5.0526e-13
0 4.6352e-13
0 4.7151e-13
0 4.8872e-13
0 4.7606e-13
0 4.9483e-13
0 4.8617e-13
0 4.7751e-13
0 4.976e-13
0 4.4786e-13
0 4.8683e-13
0 5.0249e-13
0 4.5253e-13
0 4.7651e-13
0 5.1326e-13
0 4.5985e-13
0 4.7151e-13
0 4.4931e-13
0 4.5841e-13
0 4.8694e-13
0 4.9316e-13
0 4.7462e-13
0 4.6885e-13
0 4.8483e-13
0 4.6041e-13
0 4.6552e-13
0 4.5364e-13
0 4.6718e-13
0 4.8328e-13
0 4.7973e-13
0 4.7984e-13
0 4.8994e-13
0 4.6119e-13
0 4.8694e-13
0 4.9427e-13
0 4.7362e-13
0 4.4953e-13
0 4.7673e-13
0 5.0149e-13
0 4.5963e-13
0 4.7529e-13
0 4.8928e-13
0 4.956e-13
0 4.8639e-13
0 4.7162e-13
0 4.6563e-13
0 4.6763e-13
0 4.573e-13
0 4.7529e-13
0 4.7762e-13
0 4.8028e-13
0 4.8572e-13
0 4.6518e-13
0 4.6563e-13
0 4.623e-13
0 4.8184e-13
0 4.7762e-13
0 5.0493e-13
0 4.5386e-13
0 4.4686e-13
0 4.8617e-13
0 4.6496e-13
0 4.9061e-13
0 4.8428e-13
0 4.8717e-13
0 4.523e-13
0 4.8339e-13
0 4.6796e-13
0 5.1259e-13
0 4.6274e-13
0 4.956e-13
0 4.845e-13
0 4.8594e-13
0 4.8028e-13
0 4.7817e-13
0 4.6441e-13
0 4.9194e-13
0 4.7085e-13
0 4.7518e-13
0 4.9349e-13
0 4.9361e-13
0 4.7451e-13
0 4.764e-13
0 4.7251e-13
0 4.4564e-13
0 4.8905e-13
0 4.6807e-13
0 4.8694e-13
0 4.774e-13
0 4.8295e-13
0 4.704e-13
0 4.8506e-13
0 4.704e-13
0 4.8672e-13
0 4.7762e-13
0 4.6996e-13
0 4.6141e-13
0 4.4553e-13
0 4.6496e-13
0 4.8717e-13
0 4.6962e-13
0 4.6085e-13
0 4.7451e-13
0 4.9094e-13
0 4.694e-13
0 5.0815e-13
0 4.774e-13
0 4.4709e-13
0 4.5841e-13
0 4.7218e-13
0 4.7851e-13
0 4.915e-13
0 4.8384e-13
0 4.7695e-13
0 4.8195e-13
0 4.8261e-13
0 4.9294e-13
0 4.8195e-13
0 4.8639e-13
0 4.6252e-13
0 4.6863e-13
0 4.9039e-13
0 4.9794e-13
0 4.6307e-13
0 4.9816e-13
0 4.9016e-13
0 4.6785e-13
0 4.7884e-13
0 4.9138e-13
0 4.7007e-13
0 4.5997e-13
0 4.7273e-13
0 4.7484e-13


==> figures/roc_plot_data_3.dat <==
%auto-ignore
1 1
1 1
0.99999 1
0.99997 1
0.99993 1
0.99987 1
0.99978 1
0.99965 1
0.99947 1
0.99925 1
0.99897 1
0.99864 1
0.99824 1
0.99777 1
0.99722 1
0.9966 0.99999
0.99588 0.99999
0.99508 0.99999
0.99418 0.99999
0.99319 0.99999
0.99209 0.99999
0.99088 0.99998
0.98957 0.99998
0.98813 0.99998
0.98658 0.99997
0.98491 0.99997
0.98311 0.99997
0.98119 0.99996
0.97913 0.99996
0.97694 0.99995
0.97462 0.99995
0.97215 0.99994
0.96955 0.99993
0.96681 0.99992
0.96392 0.99992
0.96089 0.99991
0.95771 0.9999
0.95439 0.99989
0.95092 0.99988
0.9473 0.99987
0.94353 0.99985
0.93962 0.99984
0.93556 0.99983
0.93134 0.99981
0.92698 0.99979
0.92248 0.99978
0.91782 0.99976
0.91303 0.99974
0.90808 0.99972
0.90299 0.99969
0.89777 0.99967
0.8924 0.99964
0.88689 0.99961
0.88124 0.99959
0.87547 0.99955
0.86955 0.99952
0.86351 0.99949
0.85734 0.99945
0.85105 0.99941
0.84463 0.99937
0.83809 0.99933
0.83144 0.99928
0.82467 0.99923
0.81779 0.99918
0.81081 0.99912
0.80372 0.99907
0.79653 0.99901
0.78924 0.99894
0.78186 0.99887
0.77439 0.9988
0.76683 0.99873
0.75919 0.99865
0.75147 0.99857
0.74367 0.99848
0.7358 0.99839
0.72787 0.9983
0.71987 0.9982
0.71181 0.99809
0.7037 0.99798
0.69553 0.99787
0.68732 0.99775
0.67906 0.99762
0.67076 0.99749
0.66243 0.99735
0.65406 0.9972
0.64567 0.99705
0.63725 0.99689
0.62881 0.99673
0.62035 0.99656
0.61189 0.99638
0.60341 0.99619
0.59492 0.99599
0.58644 0.99579
0.57796 0.99557
0.56948 0.99535
0.56101 0.99512
0.55255 0.99488
0.54411 0.99463
0.53569 0.99437
0.52729 0.9941
0.51892 0.99382
0.51058 0.99352
0.50227 0.99322
0.49399 0.9929
0.48575 0.99257
0.47755 0.99223
0.4694 0.99188
0.46129 0.99151
0.45323 0.99113
0.44523 0.99074
0.43727 0.99033
0.42938 0.9899
0.42154 0.98947
0.41376 0.98901
0.40604 0.98854
0.39839 0.98805
0.39081 0.98755
0.3833 0.98703
0.37585 0.98649
0.36848 0.98594
0.36118 0.98536
0.35396 0.98477
0.34682 0.98415
0.33975 0.98352
0.33276 0.98287
0.32585 0.9822
0.31903 0.9815
0.31229 0.98078
0.30563 0.98005
0.29906 0.97928
0.29257 0.9785
0.28617 0.97769
0.27985 0.97686
0.27362 0.976
0.26749 0.97512
0.26143 0.97422
0.25547 0.97328
0.2496 0.97233
0.24382 0.97134
0.23812 0.97033
0.23252 0.96929
0.22701 0.96822
0.22158 0.96712
0.21625 0.96599
0.21101 0.96484
0.20585 0.96365
0.20078 0.96243
0.19581 0.96118
0.19092 0.9599
0.18612 0.95859
0.18141 0.95724
0.17678 0.95587
0.17225 0.95445
0.1678 0.95301
0.16343 0.95153
0.15915 0.95001
0.15496 0.94846
0.15085 0.94688
0.14682 0.94526
0.14287 0.9436
0.13901 0.9419
0.13523 0.94017
0.13152 0.9384
0.1279 0.93659
0.12435 0.93475
0.12089 0.93286
0.11749 0.93094
0.11418 0.92897
0.11094 0.92697
0.10777 0.92492
0.10467 0.92284
0.10165 0.92071
0.098698 0.91855
0.095815 0.91634
0.093 0.91409
0.090253 0.9118
0.087572 0.90946
0.084957 0.90709
0.082407 0.90467
0.07992 0.9022
0.077495 0.8997
0.075131 0.89715
0.072827 0.89456
0.070583 0.89192
0.068396 0.88924
0.066267 0.88652
0.064193 0.88375
0.062174 0.88094
0.060209 0.87809
0.058297 0.87519
0.056437 0.87224
0.054627 0.86926
0.052866 0.86622
0.051155 0.86315
0.049491 0.86003
0.047873 0.85686
0.046301 0.85365
0.044774 0.8504
0.04329 0.8471
0.041849 0.84376
0.04045 0.84037
0.039091 0.83695
0.037773 0.83347
0.036493 0.82996
0.035251 0.8264
0.034046 0.8228
0.032877 0.81915
0.031744 0.81547
0.030645 0.81174
0.029579 0.80797
0.028546 0.80416
0.027546 0.8003
0.026576 0.79641
0.025637 0.79247
0.024727 0.7885
0.023846 0.78448
0.022993 0.78043
0.022167 0.77634
0.021367 0.77221
0.020594 0.76804
0.019846 0.76383
0.019122 0.75959
0.018421 0.7553
0.017744 0.75099
0.017089 0.74664
0.016456 0.74225
0.015845 0.73783
0.015253 0.73337
0.014682 0.72888
0.01413 0.72436
0.013597 0.71981
0.013082 0.71523
0.012585 0.71061
0.012105 0.70597
0.011642 0.70129
0.011195 0.69659
0.010764 0.69186
0.010347 0.6871
0.0099458 0.68232
0.0095586 0.67751
0.0091852 0.67267
0.0088251 0.66781
0.008478 0.66293
0.0081435 0.65803
0.0078211 0.6531
0.0075104 0.64815
0.0072111 0.64319
0.0069228 0.6382
0.0066451 0.63319
0.0063777 0.62817
0.0061203 0.62313
0.0058724 0.61807
0.0056339 0.613
0.0054043 0.60792
0.0051834 0.60282
0.0049709 0.59771
0.0047664 0.59258
0.0045698 0.58745
0.0043807 0.58231
0.0041989 0.57715
0.0040241 0.57199
0.0038561 0.56682
0.0036946 0.56165
0.0035395 0.55647
0.0033904 0.55128
0.0032471 0.54609
0.0031096 0.5409
0.0029775 0.53571
0.0028506 0.53051
0.0027288 0.52532
0.0026119 0.52013
0.0024996 0.51493
0.0023919 0.50974
0.0022886 0.50456
0.0021894 0.49937
0.0020943 0.4942
0.0020031 0.48902
0.0019156 0.48386
0.0018317 0.4787
0.0017512 0.47355
0.0016741 0.46841
0.0016002 0.46328
0.0015294 0.45816
0.0014615 0.45306
0.0013965 0.44796
0.0013342 0.44288
0.0012745 0.43781
0.0012173 0.43276
0.0011626 0.42772
0.0011102 0.4227
0.00106 0.4177
0.001012 0.41271
0.00096608 0.40775
0.0009221 0.4028
0.00088002 0.39787
0.00083977 0.39297
0.00080126 0.38808
0.00076443 0.38322
0.0007292 0.37838
0.00069552 0.37356
0.00066332 0.36877
0.00063254 0.364
0.00060312 0.35925
0.000575 0.35454
0.00054812 0.34985
0.00052245 0.34518
0.00049792 0.34055
0.00047449 0.33594
0.00045211 0.33136
0.00043074 0.32681
0.00041033 0.32229
0.00039084 0.3178
0.00037224 0.31334
0.00035449 0.30891
0.00033754 0.30451
0.00032137 0.30014
0.00030594 0.29581
0.00029122 0.29151
0.00027718 0.28724
0.00026378 0.28301
0.00025101 0.27881
0.00023883 0.27464
0.00022721 0.27051
0.00021614 0.26641
0.00020558 0.26235
0.00019552 0.25833
0.00018593 0.25434
0.00017679 0.25038
0.00016809 0.24646
0.00015979 0.24258
0.00015189 0.23874
0.00014436 0.23493
0.0001372 0.23116
0.00013037 0.22743
0.00012387 0.22373
0.00011769 0.22007
0.0001118 0.21645
0.00010619 0.21287
0.00010086 0.20932
9.5779e-05 0.20581
9.0948e-05 0.20234
8.6352e-05 0.19891
8.198e-05 0.19552
7.7821e-05 0.19216
7.3866e-05 0.18885
7.0105e-05 0.18557
6.6528e-05 0.18233
6.3128e-05 0.17913
5.9895e-05 0.17596
5.6823e-05 0.17284
5.3902e-05 0.16975
5.1127e-05 0.1667
4.8489e-05 0.16369
4.5983e-05 0.16072
4.3603e-05 0.15778
4.1341e-05 0.15489
3.9193e-05 0.15203
3.7153e-05 0.1492
3.5216e-05 0.14642
3.3376e-05 0.14367
3.163e-05 0.14096
2.9972e-05 0.13829
2.8398e-05 0.13566
2.6904e-05 0.13306
2.5486e-05 0.13049
2.4141e-05 0.12797
2.2864e-05 0.12548
2.1653e-05 0.12303
2.0505e-05 0.12061
1.9415e-05 0.11823
1.8381e-05 0.11588
1.7401e-05 0.11357
1.6472e-05 0.11129
1.559e-05 0.10905
1.4755e-05 0.10684
1.3963e-05 0.10467
1.3212e-05 0.10253
1.2501e-05 0.10042
1.1826e-05 0.098349
1.1188e-05 0.09631
1.0582e-05 0.094304
1.0009e-05 0.09233
9.4652e-06 0.090388
8.9506e-06 0.088479
8.4631e-06 0.086601
8.0015e-06 0.084755
7.5644e-06 0.082939
7.1505e-06 0.081155
6.7587e-06 0.079401
6.3877e-06 0.077678
6.0366e-06 0.075984
5.7043e-06 0.07432
5.3898e-06 0.072685
5.0922e-06 0.071079
4.8105e-06 0.069502
4.5441e-06 0.067953
4.292e-06 0.066432
4.0536e-06 0.064938
3.8281e-06 0.063472
3.6148e-06 0.062034
3.4131e-06 0.060621
3.2224e-06 0.059236
3.0421e-06 0.057876
2.8716e-06 0.056542
2.7104e-06 0.055233
2.5581e-06 0.053949
2.4141e-06 0.05269
2.278e-06 0.051456
2.1494e-06 0.050245
2.0279e-06 0.049058
1.9131e-06 0.047895
1.8047e-06 0.046755
1.7022e-06 0.045637
1.6055e-06 0.044542
1.5141e-06 0.043469
1.4278e-06 0.042418
1.3463e-06 0.041388
1.2693e-06 0.040379
1.1967e-06 0.039392
1.1281e-06 0.038424
1.0634e-06 0.037477
1.0023e-06 0.03655
9.4458e-07 0.035642
8.9015e-07 0.034754
8.3879e-07 0.033884
7.9033e-07 0.033033
7.4461e-07 0.032201
7.0148e-07 0.031386
6.6079e-07 0.030589
6.2241e-07 0.02981
5.8621e-07 0.029048
5.5208e-07 0.028302
5.1989e-07 0.027573
4.8954e-07 0.026861
4.6092e-07 0.026164
4.3394e-07 0.025483
4.0851e-07 0.024817
3.8454e-07 0.024167
3.6195e-07 0.023531
3.4066e-07 0.02291
3.2059e-07 0.022304
3.0169e-07 0.021711
2.8387e-07 0.021132
2.6709e-07 0.020567
2.5128e-07 0.020015
2.3639e-07 0.019476
2.2236e-07 0.01895
2.0915e-07 0.018436
1.9671e-07 0.017935
1.8499e-07 0.017445
1.7396e-07 0.016968
1.6357e-07 0.016502
1.538e-07 0.016047
1.4459e-07 0.015604
1.3593e-07 0.015171
1.2777e-07 0.014749
1.201e-07 0.014338
1.1288e-07 0.013936
1.0608e-07 0.013545
9.9686e-08 0.013163
9.367e-08 0.012792
8.801e-08 0.012429
8.2686e-08 0.012076
7.7678e-08 0.011731
7.2968e-08 0.011396
6.8538e-08 0.011069
6.4372e-08 0.01075
6.0455e-08 0.01044
5.6771e-08 0.010138
5.3308e-08 0.0098437
5.0053e-08 0.0095571
4.6992e-08 0.009278
4.4116e-08 0.0090063
4.1412e-08 0.0087417
3.8871e-08 0.0084842
3.6482e-08 0.0082335
3.4238e-08 0.0079896
3.213e-08 0.0077522
3.0149e-08 0.0075212
2.8288e-08 0.0072964
2.6539e-08 0.0070778
2.4897e-08 0.0068651
2.3354e-08 0.0066582
2.1905e-08 0.006457
2.0544e-08 0.0062614
1.9267e-08 0.0060711
1.8067e-08 0.0058861
1.694e-08 0.0057063
1.5882e-08 0.0055315
1.4889e-08 0.0053616
1.3957e-08 0.0051964
1.3082e-08 0.0050359
1.2261e-08 0.00488
1.149e-08 0.0047285
1.0767e-08 0.0045813
1.0088e-08 0.0044383
9.4511e-09 0.0042994
8.8535e-09 0.0041645
8.2929e-09 0.0040335
7.7669e-09 0.0039063
7.2735e-09 0.0037828
6.8107e-09 0.0036628
6.3766e-09 0.0035464
5.9694e-09 0.0034334
5.5876e-09 0.0033238
5.2295e-09 0.0032173
4.8939e-09 0.003114
4.579e-09 0.0030138
4.2839e-09 0.0029166
4.0073e-09 0.0028222
3.7479e-09 0.0027307
3.5048e-09 0.002642
3.2769e-09 0.0025559
3.0633e-09 0.0024724
2.8632e-09 0.0023914
2.6756e-09 0.002313
2.4997e-09 0.0022369
2.335e-09 0.0021631
2.1807e-09 0.0020916
2.0362e-09 0.0020223
1.9008e-09 0.0019551
1.774e-09 0.00189
1.6551e-09 0.001827
1.5438e-09 0.0017659
1.4396e-09 0.0017067
1.342e-09 0.0016493
1.2506e-09 0.0015938
1.1649e-09 0.00154
1.0849e-09 0.0014879
1.0098e-09 0.0014374
9.3956e-10 0.0013885
8.7368e-10 0.0013412
8.1218e-10 0.0012955
7.5465e-10 0.0012511
7.0071e-10 0.0012082
6.5012e-10 0.0011667
6.0294e-10 0.0011265
5.5877e-10 0.0010876
5.1739e-10 0.00105
4.7868e-10 0.0010136
4.4247e-10 0.00097837
4.0865e-10 0.0009443
3.7687e-10 0.00091135
3.4731e-10 0.00087948
3.1963e-10 0.00084865
2.936e-10 0.00081885
2.6932e-10 0.00079003
2.467e-10 0.00076216
2.2544e-10 0.00073523
2.0572e-10 0.00070919
1.8707e-10 0.00068401
1.6973e-10 0.00065969
1.5359e-10 0.00063618
1.3841e-10 0.00061346
1.242e-10 0.0005915
1.1102e-10 0.00057029
9.8623e-11 0.0005498
8.7084e-11 0.00053001
7.6227e-11 0.00051089
6.6109e-11 0.00049242
5.6673e-11 0.00047458
4.7862e-11 0.00045736
3.9563e-11 0.00044072
3.1889e-11 0.00042467
2.467e-11 0.00040916
1.7963e-11 0.00039419
1.171e-11 0.00037975
5.8549e-12 0.0003658
3.4106e-13 0.00035234
0 0.00033935
0 0.00032682
0 0.00031472
0 0.00030305
0 0.00029179
0 0.00028093
0 0.00027046
0 0.00026035
0 0.00025061
0 0.00024121
0 0.00023215
0 0.00022341
0 0.00021498
0 0.00020686
0 0.00019903
0 0.00019149
0 0.00018421
0 0.0001772
0 0.00017045
0 0.00016394
0 0.00015767
0 0.00015162
0 0.0001458
0 0.00014019
0 0.00013479
0 0.00012959
0 0.00012458
0 0.00011975
0 0.00011511
0 0.00011063
0 0.00010633
0 0.00010218
0 9.8188e-05
0 9.4345e-05
0 9.0647e-05
0 8.7088e-05
0 8.3662e-05
0 8.0366e-05
0 7.7195e-05
0 7.4143e-05
0 7.1207e-05
0 6.8383e-05
0 6.5667e-05
0 6.3054e-05
0 6.0541e-05
0 5.8124e-05
0 5.58e-05
0 5.3565e-05
0 5.1416e-05
0 4.935e-05
0 4.7364e-05
0 4.5455e-05
0 4.362e-05
0 4.1856e-05
0 4.0161e-05
0 3.8532e-05
0 3.6967e-05
0 3.5463e-05
0 3.4017e-05
0 3.2629e-05
0 3.1295e-05
0 3.0014e-05
0 2.8783e-05
0 2.7601e-05
0 2.6466e-05
0 2.5376e-05
0 2.4329e-05
0 2.3324e-05
0 2.2359e-05
0 2.1432e-05
0 2.0543e-05
0 1.9689e-05
0 1.887e-05
0 1.8083e-05
0 1.7328e-05
0 1.6604e-05
0 1.5909e-05
0 1.5242e-05
0 1.4602e-05
0 1.3988e-05
0 1.3399e-05
0 1.2834e-05
0 1.2292e-05
0 1.1772e-05
0 1.1273e-05
0 1.0795e-05
0 1.0337e-05
0 9.8972e-06
0 9.4757e-06
0 9.0716e-06
0 8.6842e-06
0 8.3128e-06
0 7.9568e-06
0 7.6156e-06
0 7.2886e-06
0 6.9752e-06
0 6.6749e-06
0 6.3871e-06
0 6.1113e-06
0 5.8471e-06
0 5.594e-06
0 5.3515e-06
0 5.1192e-06
0 4.8967e-06
0 4.6836e-06
0 4.4795e-06
0 4.2841e-06
0 4.0969e-06
0 3.9176e-06
0 3.746e-06
0 3.5817e-06
0 3.4244e-06
0 3.2738e-06
0 3.1297e-06
0 2.9917e-06
0 2.8596e-06
0 2.7332e-06
0 2.6123e-06
0 2.4965e-06
0 2.3858e-06
0 2.2798e-06
0 2.1784e-06
0 2.0814e-06
0 1.9886e-06
0 1.8998e-06
0 1.8149e-06
0 1.7337e-06
0 1.656e-06
0 1.5817e-06
0 1.5106e-06
0 1.4427e-06
0 1.3777e-06
0 1.3156e-06
0 1.2563e-06
0 1.1995e-06
0 1.1452e-06
0 1.0934e-06
0 1.0438e-06
0 9.9639e-07
0 9.5109e-07
0 9.0781e-07
0 8.6645e-07
0 8.2693e-07
0 7.8917e-07
0 7.5309e-07
0 7.1861e-07
0 6.8568e-07
0 6.5423e-07
0 6.2418e-07
0 5.9548e-07
0 5.6807e-07
0 5.4189e-07
0 5.1688e-07
0 4.9301e-07
0 4.7021e-07
0 4.4845e-07
0 4.2766e-07
0 4.0782e-07
0 3.8888e-07
0 3.708e-07
0 3.5354e-07
0 3.3706e-07
0 3.2134e-07
0 3.0633e-07
0 2.9201e-07
0 2.7834e-07
0 2.653e-07
0 2.5286e-07
0 2.4099e-07
0 2.2966e-07
0 2.1885e-07
0 2.0854e-07
0 1.9871e-07
0 1.8933e-07
0 1.8038e-07
0 1.7185e-07
0 1.6372e-07
0 1.5596e-07
0 1.4856e-07
0 1.415e-07
0 1.3477e-07
0 1.2836e-07
0 1.2224e-07
0 1.1641e-07
0 1.1085e-07
0 1.0556e-07
0 1.0051e-07
0 9.5694e-08
0 9.1107e-08
0 8.6736e-08
0 8.257e-08
0 7.86e-08
0 7.4817e-08
0 7.1213e-08
0 6.7779e-08
0 6.4508e-08
0 6.1391e-08
0 5.8422e-08
0 5.5594e-08
0 5.29e-08
0 5.0334e-08
0 4.7891e-08
0 4.5563e-08
0 4.3347e-08
0 4.1237e-08
0 3.9227e-08
0 3.7313e-08
0 3.5492e-08
0 3.3757e-08
0 3.2106e-08
0 3.0534e-08
0 2.9037e-08
0 2.7613e-08
0 2.6257e-08
0 2.4966e-08
0 2.3738e-08
0 2.2569e-08
0 2.1457e-08
0 2.0399e-08
0 1.9391e-08
0 1.8433e-08
0 1.7521e-08
0 1.6654e-08
0 1.5829e-08
0 1.5044e-08
0 1.4297e-08
0 1.3587e-08
0 1.2911e-08
0 1.2268e-08
0 1.1657e-08
0 1.1076e-08
0 1.0523e-08
0 9.9975e-09
0 9.4977e-09
0 9.0225e-09
0 8.5707e-09
0 8.1411e-09
0 7.7327e-09
0 7.3445e-09
0 6.9754e-09
0 6.6246e-09
0 6.2911e-09
0 5.9742e-09
0 5.6729e-09
0 5.3867e-09
0 5.1146e-09
0 4.856e-09
0 4.6104e-09
0 4.3769e-09
0 4.1551e-09
0 3.9444e-09
0 3.7442e-09
0 3.554e-09
0 3.3733e-09
0 3.2016e-09
0 3.0386e-09
0 2.8837e-09
0 2.7366e-09
0 2.597e-09
0 2.4642e-09
0 2.3383e-09
0 2.2186e-09
0 2.1049e-09
0 1.9971e-09
0 1.8947e-09
0 1.7974e-09
0 1.7051e-09
0 1.6174e-09
0 1.5342e-09
0 1.4552e-09
0 1.3802e-09
0 1.309e-09
0 1.2414e-09
0 1.1774e-09
0 1.1165e-09
0 1.0587e-09
0 1.0039e-09
0 9.5188e-10
0 9.0255e-10
0 8.5573e-10
0 8.1131e-10
0 7.6915e-10
0 7.2917e-10
0 6.9121e-10
0 6.5522e-10
0 6.2109e-10
0 5.8869e-10
0 5.5797e-10
0 5.2882e-10
0 5.0117e-10
0 4.7497e-10
0 4.5014e-10
0 4.2658e-10
0 4.0421e-10
0 3.8302e-10
0 3.629e-10
0 3.4386e-10
0 3.2574e-10
0 3.0866e-10
0 2.9244e-10
0 2.7702e-10
0 2.6242e-10
0 2.4858e-10
0 2.3547e-10
0 2.2305e-10
0 2.1128e-10
0 2.0011e-10
0 1.8955e-10
0 1.7946e-10
0 1.7001e-10
0 1.6097e-10
0 1.5244e-10
0 1.4437e-10
0 1.3673e-10
0 1.2943e-10
0 1.2257e-10
0 1.1606e-10
0 1.099e-10
0 1.0406e-10
0 9.8513e-11
0 9.3244e-11
0 8.8294e-11
0 8.3565e-11
0 7.9126e-11
0 7.4893e-11
0 7.0904e-11
0 6.7138e-11
0 6.3548e-11
0 6.0142e-11
0 5.6958e-11
0 5.3881e-11
0 5.0985e-11
0 4.8293e-11
0 4.5705e-11
0 4.3245e-11
0 4.0915e-11
0 3.8739e-11
0 3.6702e-11
0 3.4711e-11
0 3.2852e-11
0 3.1089e-11
0 2.9427e-11
0 2.7837e-11
0 2.6364e-11
0 2.4962e-11
0 2.3607e-11
0 2.2319e-11
0 2.1143e-11
0 2.0026e-11
0 1.8954e-11
0 1.7948e-11
0 1.697e-11
0 1.607e-11
0 1.5184e-11
0 1.4381e-11
0 1.3632e-11
0 1.2952e-11
0 1.2187e-11
0 1.1595e-11
0 1.0974e-11
0 1.0395e-11
0 9.8331e-12
0 9.3182e-12
0 8.8161e-12
0 8.3331e-12
0 7.9189e-12
0 7.4941e-12
0 7.121e-12
0 6.7364e-12
0 6.3922e-12
0 6.0735e-12
0 5.7458e-12
0 5.4445e-12
0 5.1684e-12
0 4.8928e-12
0 4.6543e-12
0 4.4036e-12
0 4.1875e-12
0 4.0166e-12
0 3.7944e-12
0 3.6031e-12
0 3.4116e-12
0 3.2347e-12
0 3.0662e-12
0 2.9522e-12
0 2.7913e-12
0 2.6645e-12
0 2.529e-12
0 2.4029e-12
0 2.2927e-12
0 2.192e-12
0 2.0776e-12
0 1.9973e-12
0 1.8983e-12
0 1.8182e-12
0 1.7124e-12
0 1.6466e-12
0 1.5707e-12
0 1.5499e-12
0 1.4593e-12
0 1.372e-12
0 1.3404e-12
0 1.2799e-12
0 1.2303e-12
0 1.1835e-12
0 1.1466e-12
0 1.1017e-12
0 1.0544e-12
0 9.8999e-13
0 9.7122e-13
0 9.4569e-13
0 9.0006e-13
0 8.622e-13
0 8.7663e-13
0 8.4666e-13
0 8.1257e-13
0 7.7505e-13
0 7.514e-13
0 7.3097e-13
0 6.8656e-13
0 6.7601e-13
0 6.7646e-13
0 6.6713e-13
0 6.6269e-13
0 6.5137e-13
0 6.2317e-13
0 5.8886e-13
0 5.9075e-13
0 5.4501e-13
0 5.3768e-13
0 5.5889e-13
0 5.4712e-13


==> figures/roc_plot_data_simu_1.dat <==
%auto-ignore
1 1
0.99902 0.99935
0.99205 0.99501
0.97442 0.9839
0.94345 0.96373
0.89772 0.93276
0.83793 0.89126
0.76682 0.83882
0.68738 0.77811
0.6038 0.71127
0.51912 0.63985
0.4375 0.56635
0.36117 0.49381
0.29272 0.42342
0.23281 0.35761
0.18185 0.29759
0.13965 0.24371
0.10528 0.19649
0.077766 0.15632
0.056639 0.12259
0.040472 0.094818
0.028545 0.071799
0.019839 0.053738
0.009136 0.02909
0.004013 0.014971
0.000639 0.003444
0.000237 0.001562
1e-06 1.1e-05
0 0



==> figures/roc_plot_data_simu_2.dat <==
%auto-ignore
1 1
0.99902 0.99985
0.99205 0.99868
0.97442 0.99545
0.94345 0.98917
0.89772 0.97889
0.83793 0.96378
0.76682 0.94321
0.68738 0.9165
0.6038 0.88304
0.51912 0.84347
0.4375 0.79791
0.36117 0.74697
0.29272 0.69155
0.23281 0.63312
0.18185 0.57264
0.13965 0.51139
0.10528 0.45102
0.077766 0.39256
0.056639 0.33799
0.040472 0.28669
0.028545 0.24037
0.019839 0.19892
0.01358 0.16237
0.009136 0.13102
0.006047 0.10443
0.002599 0.063778
0.00099 0.037001
0.000368 0.0206
0.000153 0.010968
4.2e-05 0.005588
1e-05 0.002792
1e-06 0.000902
0 0


==> figures/roc_plot_data_simu_3.dat <==
%auto-ignore
1 1
0.99902 1
0.99205 0.99999
0.97442 0.99995
0.94345 0.99986
0.89772 0.99966
0.83793 0.99933
0.76682 0.99871
0.68738 0.9978
0.6038 0.99614
0.51912 0.99377
0.4375 0.99032
0.36117 0.98534
0.29272 0.9784
0.23281 0.9694
0.18185 0.95734
0.13965 0.94186
0.10528 0.92285
0.077766 0.90005
0.056639 0.87254
0.040472 0.84072
0.028545 0.80435
0.019839 0.76401
0.01358 0.72031
0.009136 0.67317
0.006047 0.62337
0.004013 0.57248
0.002599 0.52071
0.001659 0.46905
0.00099 0.41807
0.000639 0.36909
0.000368 0.32268
0.000237 0.27921
0.000153 0.23922
8.2e-05 0.20284
4.2e-05 0.17017
2.1e-05 0.14159
1e-05 0.11633
4e-06 0.094809
1e-06 0.060981
0 0.022391
0 0
